Fundamental MHD scales -- II: the kinematic phase of the supersonic small-scale dynamo

Many astrophysical small-scale dynamos (SSDs) amplify weak magnetic fields via highly compressible, supersonic turbulence, but established SSD theories have overlooked these compressible effects. To address this, we perform visco-resistive SSD simulations across a range of sonic Mach numbers ($\mathcal{M}$), hydrodynamic Reynolds numbers ($\mathrm{Re}$), and magnetic Prandtl numbers ($\mathrm{Pm}$). We develop robust methods to measure kinetic and magnetic energy dissipation scales ($\ell_\nu$ and $\ell_\eta$) and the scale of strongest magnetic fields ($\ell_\mathrm{p}$) during the kinematic phase. We demonstrate that $\ell_\nu/\ell_\eta \sim \mathrm{Pm}^{1/2}$ is a universal feature for $\mathrm{Pm} \geq 1$ SSDs, regardless of $\mathcal{M}$ or $\mathrm{Re}$. Incompressible SSDs (either $\mathcal{M} \leq 1$ or $\mathrm{Re} < \mathrm{Re}\mathrm{crit} \approx 100$) concentrate magnetic energy at $\ell_\mathrm{p} \sim \ell_\eta$ with inversely correlated field strength and curvature. However, for compressible SSDs ($\mathcal{M} > 1$ and $\mathrm{Re} > \mathrm{Re}\mathrm{crit}$), shocks concentrate magnetic energy in large structures with $\ell_\mathrm{p} \sim (\ell_\mathrm{turb} / \ell_\mathrm{shock})^{1/3} \ell_\eta \gg \ell_\eta$, where $\ell_\mathrm{shock}$ is the characteristic shock width, and $\ell_\mathrm{turb}$ is the outer scale of the turbulent field. In this regime, magnetic field-line curvature becomes nearly independent of field strength. These results have implications for galaxy mergers and cosmic ray transport models in the interstellar medium.

==> Extra/dataset.json <==
{
  "Mach0.3_Re2000_Pm5": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 1.3363771281518313
    },
    "E_ratio_sat": {
      "std": 0.04467620764162638,
      "val": 0.35516945477349815
    },
    "Mach": {
      "std": 0.01,
      "val": 0.2947845353955224
    },
    "Pm": 5.0,
    "Re": 2000.0,
    "Rm": 10000.0,
    "eta": 1e-05,
    "k_eta_cur": {
      "1152": {
        "std": 1.9702422273454823,
        "val": 76.1678242197069
      },
      "144": {
        "std": 0.7859033232247867,
        "val": 19.147902460863815
      },
      "18": {
        "std": 1.176370500218127,
        "val": 5.086532297057555
      },
      "288": {
        "std": 0.8624499034340591,
        "val": 32.25345753281766
      },
      "36": {
        "std": 0.4408411620333565,
        "val": 5.144489064252639
      },
      "576": {
        "std": 1.5703179852886373,
        "val": 51.9218976330382
      },
      "72": {
        "std": 0.711506769237931,
        "val": 10.401533710390979
      },
      "inf": {
        "fit_params": [
          79.60599658684264,
          534.9001609441597,
          0.9986922418408853
        ],
        "fit_std": [
          1.1859842622659829,
          33.09697807875881,
          0.031034036765938175
        ],
        "std": 1.1859842622659829,
        "val": 79.60599658684264
      }
    },
    "k_eta_mag": {
      "1152": {
        "std": 0.9984397278501835,
        "val": 101.1529077431244
      },
      "144": {
        "std": 0.8112051840061504,
        "val": 65.50911134344713
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.8723722254653188,
        "val": 84.45939711092986
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 2.5256477582314867,
        "val": 95.12413618530732
      },
      "72": {
        "std": null,
        "val": null
      },
      "inf": {
        "fit_params": [
          101.00553034328487,
          136.0455191067927,
          0.7815916425346806
        ],
        "fit_std": [
          1.4412209246806644,
          4.4579014223104005,
          0.081061917658565
        ],
        "std": 1.4412209246806644,
        "val": 101.00553034328487
      }
    },
    "k_nu_kin": {
      "1152": {
        "std": 0.6650003326260154,
        "val": 64.55194474013635
      },
      "144": {
        "std": 0.810248953151491,
        "val": 43.22096577163373
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.1395054617181175,
        "val": 54.89949881415092
      },
      "36": {
        "std": 0.0,
        "val": 17.999999999999996
      },
      "576": {
        "std": 1.6455263223455079,
        "val": 61.58133902734578
      },
      "72": {
        "std": 0.4179107113191499,
        "val": 30.903195278648386
      },
      "inf": {
        "fit_params": [
          64.14516425058254,
          121.37142398004121,
          0.9138324992333238
        ],
        "fit_std": [
          0.7633131591123282,
          3.260803918212283,
          0.017125839722678837
        ],
        "std": 0.7633131591123282,
        "val": 64.14516425058254
      }
    },
    "k_nu_vel": {
      "1152": {
        "std": 0.7186127106205971,
        "val": 70.56897305502434
      },
      "144": {
        "std": 0.8809171006663044,
        "val": 46.7482778280318
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.2328024431852262,
        "val": 59.479520545052914
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 1.791898328160561,
        "val": 67.13642985589387
      },
      "72": {
        "std": 0.3594455518422942,
        "val": 32.87304510191653
      },
      "inf": {
        "fit_params": [
          70.55591587876377,
          130.30523159565,
          0.7814032922651288
        ],
        "fit_std": [
          0.9503814741825968,
          4.305524121784203,
          0.03590363923781512
        ],
        "std": 0.9503814741825968,
        "val": 70.55591587876377
      }
    },
    "k_p": {
      "1152": {
        "std": 1.7553803112269915,
        "val": 25.731251325363097
      },
      "144": {
        "std": 0.9709056014629277,
        "val": 9.62515872961272
      },
      "18": {
        "std": 2.753236629956474,
        "val": 3.8684330906485647
      },
      "288": {
        "std": 1.3490924540938378,
        "val": 15.219105726046255
      },
      "36": {
        "std": 0.4868461510711029,
        "val": 3.181944283306182
      },
      "576": {
        "std": 1.7349936800499632,
        "val": 21.47322160580322
      },
      "72": {
        "std": 0.9272298664883422,
        "val": 5.589354195806587
      },
      "inf": {
        "fit_params": [
          26.01110865777804,
          317.37739673297926,
          0.9435597902205242
        ],
        "fit_std": [
          1.4666331256970788,
          51.87550555085462,
          0.08877588995003914
        ],
        "std": 1.4666331256970788,
        "val": 26.01110865777804
      }
    },
    "nu": 7e-05
  },
  "Mach0.3_Rm3000_Pm1": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.7647630392707313
    },
    "E_ratio_sat": {
      "std": 0.042990721340140814,
      "val": 0.32280575106036336
    },
    "Mach": {
      "std": 0.01,
      "val": 0.2918639062317756
    },
    "Pm": 1.0,
    "Re": 3000.0,
    "Rm": 3000.0,
    "eta": 5e-05,
    "k_eta_cur": {
      "144": {
        "std": 0.9500796773620994,
        "val": 18.572213126112455
      },
      "18": {
        "std": 1.2211632898994105,
        "val": 4.7508182013175455
      },
      "288": {
        "std": 1.0390383905033889,
        "val": 29.070773993853813
      },
      "36": {
        "std": 0.4221013178476946,
        "val": 5.109247008859362
      },
      "576": {
        "std": 1.6022068693937912,
        "val": 40.17084527882536
      },
      "72": {
        "std": 0.7079948886695443,
        "val": 10.182452773014619
      },
      "inf": {
        "fit_params": [
          40.990734646713996,
          229.17199327304263,
          1.0775039894718481
        ],
        "fit_std": [
          1.07782732900996,
          18.99227542062147,
          0.0537910275410513
        ],
        "std": 1.07782732900996,
        "val": 40.990734646713996
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.8625106655305255,
        "val": 49.3039949571923
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.5550065658215528,
        "val": 64.06255136606322
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 1.886501951125054,
        "val": 75.42972988428201
      },
      "72": {
        "std": 0.3196182391726571,
        "val": 33.16100269356493
      },
      "inf": {
        "fit_params": [
          76.07830193669056,
          137.11543463128996,
          0.8659906366170209
        ],
        "fit_std": [
          1.3020278745549687,
          7.875347804124454,
          0.04361781224101495
        ],
        "std": 1.3020278745549687,
        "val": 76.07830193669056
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.8625106655305255,
        "val": 49.3039949571923
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.5550065658215528,
        "val": 64.06255136606322
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 1.886501951125054,
        "val": 75.42972988428201
      },
      "72": {
        "std": 0.3196182391726571,
        "val": 33.16100269356493
      },
      "inf": {
        "fit_params": [
          76.07830193669056,
          137.11543463128996,
          0.8659906366170209
        ],
        "fit_std": [
          1.3020278745549687,
          7.875347804124454,
          0.04361781224101495
        ],
        "std": 1.3020278745549687,
        "val": 76.07830193669056
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.9223274439278979,
        "val": 53.3104586422249
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.683684666153846,
        "val": 69.33149623118521
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 1.8908412125146599,
        "val": 75.46774161264322
      },
      "72": {
        "std": 0.22965019971412276,
        "val": 34.672116294933254
      },
      "inf": {
        "fit_params": [
          75.46900786386503,
          116.79869749774275,
          1.004592009333269
        ],
        "fit_std": [
          1.3234689469650374,
          4.9955512672368725,
          0.050108885881781855
        ],
        "std": 1.3234689469650374,
        "val": 75.46900786386503
      }
    },
    "k_p": {
      "144": {
        "std": 0.9159276524382681,
        "val": 8.841289395958313
      },
      "18": {
        "std": 2.392839077232803,
        "val": 3.1903793287576443
      },
      "288": {
        "std": 1.2904125946444112,
        "val": 12.925873022573684
      },
      "36": {
        "std": 0.43934388523598,
        "val": 3.248215817427446
      },
      "576": {
        "std": 1.0777102012251076,
        "val": 15.201007015080002
      },
      "72": {
        "std": 0.8821783099450553,
        "val": 5.335068302631949
      },
      "inf": {
        "fit_params": [
          15.510284115527478,
          169.69427390434512,
          0.9753952154821793
        ],
        "fit_std": [
          1.1537317031352476,
          32.39420296504632,
          0.13331123102798217
        ],
        "std": 1.1537317031352476,
        "val": 15.510284115527478
      }
    },
    "nu": 5e-05
  },
  "Mach0.3_Rm3000_Pm10": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.926120976859973
    },
    "E_ratio_sat": {
      "std": 0.12992316351589644,
      "val": 0.6522961357264835
    },
    "Mach": {
      "std": 0.013452786155901633,
      "val": 0.30433416743140174
    },
    "Pm": 10.0,
    "Re": 300.0,
    "Rm": 3000.0,
    "eta": 5e-05,
    "k_eta_cur": {
      "144": {
        "std": 0.8717137589751389,
        "val": 15.194633324081739
      },
      "18": {
        "std": 1.243715220421572,
        "val": 4.523907275721601
      },
      "288": {
        "std": 1.3174695952465292,
        "val": 21.267362596169
      },
      "36": {
        "std": 0.4092345196381437,
        "val": 4.959577535843379
      },
      "72": {
        "std": 0.5841883390211764,
        "val": 8.965442862616191
      },
      "inf": {
        "fit_params": [
          21.61964050480872,
          120.32448931043373,
          1.1274297609279018
        ],
        "fit_std": [
          0.9572985047581816,
          14.97006045349941,
          0.1085005365900043
        ],
        "std": 0.9572985047581816,
        "val": 21.61964050480872
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.7150252643150855,
        "val": 25.305590166283203
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 0.6694954203459684,
        "val": 25.41495167240005
      },
      "36": {
        "std": 0.0011170583818597838,
        "val": 17.99984438437864
      },
      "72": {
        "std": 0.518146665899046,
        "val": 23.51664919521491
      },
      "inf": {
        "fit_params": [
          25.27175960749415,
          29.441519972323963,
          1.0923657879380402
        ],
        "fit_std": [
          0.5146559658575857,
          0.9548253777650351,
          0.17755130816408074
        ],
        "std": 0.5146559658575857,
        "val": 25.27175960749415
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.42325070679048427,
        "val": 15.49946262392425
      },
      "18": {
        "std": 0.08983015764825086,
        "val": 8.951775987136509
      },
      "288": {
        "std": 0.3925051973555739,
        "val": 15.478032581415622
      },
      "36": {
        "std": 0.219599384075052,
        "val": 11.881165345205304
      },
      "72": {
        "std": 0.28851586982573724,
        "val": 14.314535628572568
      },
      "inf": {
        "fit_params": [
          15.459053956329303,
          21.51852120851742,
          0.7698722661603294
        ],
        "fit_std": [
          0.3010344188417787,
          0.9519266954731459,
          0.056329640765240774
        ],
        "std": 0.3010344188417787,
        "val": 15.459053956329303
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.4594827159558872,
        "val": 16.83047661513492
      },
      "18": {
        "std": 0.00742512336349733,
        "val": 8.998733530088016
      },
      "288": {
        "std": 0.42794756118722616,
        "val": 16.82717100953259
      },
      "36": {
        "std": 0.23738138257587157,
        "val": 12.848677441643051
      },
      "72": {
        "std": 0.30848704224007395,
        "val": 15.486631067235864
      },
      "inf": {
        "fit_params": [
          16.699701000410805,
          23.86518853415478,
          0.9073152599646888
        ],
        "fit_std": [
          0.31144523108496375,
          0.8963659009094096,
          0.05499420232536617
        ],
        "std": 0.31144523108496375,
        "val": 16.699701000410805
      }
    },
    "k_p": {
      "144": {
        "std": 0.9998307128862131,
        "val": 6.605341233425712
      },
      "18": {
        "std": 2.295998117321538,
        "val": 2.98374174601081
      },
      "288": {
        "std": 1.04925741070904,
        "val": 7.9644140694494885
      },
      "36": {
        "std": 0.5269579754801796,
        "val": 3.023621404855686
      },
      "72": {
        "std": 0.5864338828513255,
        "val": 4.460073479247811
      },
      "inf": {
        "fit_params": [
          8.1438644747443,
          84.82504348235557,
          0.9576091281147028
        ],
        "fit_std": [
          1.0846225849928894,
          26.59973738989833,
          0.31546971905834686
        ],
        "std": 1.0846225849928894,
        "val": 8.1438644747443
      }
    },
    "nu": 0.0005
  },
  "Mach0.3_Rm3000_Pm125": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.8257737313010038
    },
    "E_ratio_sat": {
      "std": 0.2940504031865269,
      "val": 1.5844770669294783
    },
    "Mach": {
      "std": 0.01718628276547598,
      "val": 0.3058602323588749
    },
    "Pm": 125.0,
    "Re": 24.0,
    "Rm": 3000.0,
    "eta": 5e-05,
    "k_eta_cur": {
      "144": {
        "std": 0.7237389261900616,
        "val": 12.049953623921391
      },
      "18": {
        "std": 1.2304570049121386,
        "val": 3.563302941634085
      },
      "288": {
        "std": 0.8604012015188326,
        "val": 15.6694310304347
      },
      "36": {
        "std": 0.36554054886973325,
        "val": 4.640649253847965
      },
      "72": {
        "std": 0.491443531696452,
        "val": 8.197516482813754
      },
      "inf": {
        "fit_params": [
          16.250247990534,
          102.38827235296765,
          1.0334863507577672
        ],
        "fit_std": [
          0.7553304024510084,
          12.894238372476346,
          0.11485150608626116
        ],
        "std": 0.7553304024510084,
        "val": 16.250247990534
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.21242244689130496,
        "val": 8.4175330632219
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 0.22014008008190167,
        "val": 8.40852686184002
      },
      "36": {
        "std": 0.31576600454687637,
        "val": 8.986410124781434
      },
      "72": {
        "std": 0.20642517286632653,
        "val": 8.521021936102612
      },
      "inf": {
        "fit_params": [
          8.40852686184002,
          18,
          NaN
        ],
        "fit_std": [
          0.22014008008190167,
          NaN,
          NaN
        ],
        "std": 0.22014008008190167,
        "val": 8.40852686184002
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.0819130582961127,
        "val": 3.9018973342303895
      },
      "18": {
        "std": 0.0822589691488642,
        "val": 3.8179299669539786
      },
      "288": {
        "std": 0.08646745028489133,
        "val": 3.9032931813445826
      },
      "36": {
        "std": 0.08430356252077176,
        "val": 3.908270229161361
      },
      "72": {
        "std": 0.07917936716663763,
        "val": 3.931499672550889
      },
      "inf": {
        "fit_params": [
          3.9032931813445826,
          18,
          NaN
        ],
        "fit_std": [
          0.08646745028489133,
          NaN,
          NaN
        ],
        "std": 0.08646745028489133,
        "val": 3.9032931813445826
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.08215691472436451,
        "val": 4.193877060397912
      },
      "18": {
        "std": 0.08218270732205067,
        "val": 4.099201696334942
      },
      "288": {
        "std": 0.08654960610015136,
        "val": 4.195321198221842
      },
      "36": {
        "std": 0.08428142724159489,
        "val": 4.197340408413269
      },
      "72": {
        "std": 0.07912452167837607,
        "val": 4.224172089125618
      },
      "inf": {
        "fit_params": [
          4.195321198221842,
          18,
          NaN
        ],
        "fit_std": [
          0.08654960610015136,
          NaN,
          NaN
        ],
        "std": 0.08654960610015136,
        "val": 4.195321198221842
      }
    },
    "k_p": {
      "144": {
        "std": 0.9738564155462791,
        "val": 5.828576344242718
      },
      "18": {
        "std": 1.6565333135301277,
        "val": 2.270135240121713
      },
      "288": {
        "std": 1.0614901430713468,
        "val": 6.986066294448415
      },
      "36": {
        "std": 0.3827931520612335,
        "val": 3.1142554878778164
      },
      "72": {
        "std": 0.6131843364407698,
        "val": 4.420313370982097
      },
      "inf": {
        "fit_params": [
          7.24991734511593,
          77.26126093771671,
          0.776524300751259
        ],
        "fit_std": [
          0.9582245839535172,
          37.52412799970675,
          0.306289963073144
        ],
        "std": 0.9582245839535172,
        "val": 7.24991734511593
      }
    },
    "nu": 0.00625
  },
  "Mach0.3_Rm3000_Pm30": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.7607916354974983
    },
    "E_ratio_sat": {
      "std": 0.15318432463000756,
      "val": 0.8848264069856632
    },
    "Mach": {
      "std": 0.01369838512000045,
      "val": 0.30176849754078444
    },
    "Pm": 30.0,
    "Re": 100.0,
    "Rm": 3000.0,
    "eta": 5e-05,
    "k_eta_cur": {
      "144": {
        "std": 0.9950516771820914,
        "val": 13.829236474806079
      },
      "18": {
        "std": 1.0353543608505438,
        "val": 3.8049899859030565
      },
      "288": {
        "std": 1.380411753446179,
        "val": 18.675899702409634
      },
      "36": {
        "std": 0.36184534377958943,
        "val": 4.746798672022926
      },
      "72": {
        "std": 0.553691759818255,
        "val": 8.306239636467136
      },
      "inf": {
        "fit_params": [
          19.75011515541915,
          124.28787192350369,
          1.026558903063076
        ],
        "fit_std": [
          0.9511277747538062,
          20.99501592012905,
          0.11406553039419805
        ],
        "std": 0.9511277747538062,
        "val": 19.75011515541915
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.42942914213481204,
        "val": 14.909213831312725
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 0.4419913026006429,
        "val": 14.910159305571087
      },
      "36": {
        "std": 0.3729889189822279,
        "val": 15.71810992471689
      },
      "72": {
        "std": 0.4004696297041093,
        "val": 14.79400638742407
      },
      "inf": {
        "fit_params": [
          14.910159305571087,
          18,
          NaN
        ],
        "fit_std": [
          0.4419913026006429,
          NaN,
          NaN
        ],
        "std": 0.4419913026006429,
        "val": 14.910159305571087
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.20374678142522382,
        "val": 7.720246230894886
      },
      "18": {
        "std": 0.14997031880345638,
        "val": 6.390046011921266
      },
      "288": {
        "std": 0.20536959922924058,
        "val": 7.734512003506649
      },
      "36": {
        "std": 0.17687025389767533,
        "val": 7.307283365452595
      },
      "72": {
        "std": 0.18762536366307234,
        "val": 7.67449627278839
      },
      "inf": {
        "fit_params": [
          7.734512003506649,
          18,
          NaN
        ],
        "fit_std": [
          0.20536959922924058,
          NaN,
          NaN
        ],
        "std": 0.20536959922924058,
        "val": 7.734512003506649
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.21960870161477614,
        "val": 8.359067706705357
      },
      "18": {
        "std": 0.1646272172635391,
        "val": 6.933205664774739
      },
      "288": {
        "std": 0.221582063630368,
        "val": 8.374768765680246
      },
      "36": {
        "std": 0.18556813089170138,
        "val": 7.884879898215485
      },
      "72": {
        "std": 0.20035180590274873,
        "val": 8.301108967521568
      },
      "inf": {
        "fit_params": [
          8.374768765680246,
          18,
          NaN
        ],
        "fit_std": [
          0.221582063630368,
          NaN,
          NaN
        ],
        "std": 0.221582063630368,
        "val": 8.374768765680246
      }
    },
    "k_p": {
      "144": {
        "std": 1.0267319085469082,
        "val": 6.089182306426584
      },
      "18": {
        "std": 1.0757740726704013,
        "val": 2.0054976974702257
      },
      "288": {
        "std": 0.9878357027921708,
        "val": 7.687532849638883
      },
      "36": {
        "std": 0.48331860742452765,
        "val": 2.9893507610528878
      },
      "72": {
        "std": 0.7009107069504089,
        "val": 4.270832544363216
      },
      "inf": {
        "fit_params": [
          7.9532910140325646,
          89.22120551887069,
          0.8687448395600499
        ],
        "fit_std": [
          0.8770677835294313,
          35.18622882846948,
          0.28276457610350403
        ],
        "std": 0.8770677835294313,
        "val": 7.9532910140325646
      }
    },
    "nu": 0.0015
  },
  "Mach0.3_Rm3000_Pm300": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.7889725397607048
    },
    "E_ratio_sat": {
      "std": 0.4365206855457243,
      "val": 2.415786415208019
    },
    "Mach": {
      "std": 0.01893745023032564,
      "val": 0.3001091818632756
    },
    "Pm": 300.0,
    "Re": 10.0,
    "Rm": 3000.0,
    "eta": 5e-05,
    "k_eta_cur": {
      "144": {
        "std": 0.8442716940639476,
        "val": 10.38887760923076
      },
      "18": {
        "std": 0.48877871629205466,
        "val": 3.0867015948282246
      },
      "288": {
        "std": 1.0069459403132768,
        "val": 13.841803097027768
      },
      "36": {
        "std": 0.3341728049552239,
        "val": 4.622219410674345
      },
      "72": {
        "std": 0.4916663042324737,
        "val": 7.489926363235782
      },
      "inf": {
        "fit_params": [
          14.400358554110467,
          102.36968355674755,
          0.8606659536862795
        ],
        "fit_std": [
          0.6954635666950423,
          21.602937047040733,
          0.11185310366159606
        ],
        "std": 0.6954635666950423,
        "val": 14.400358554110467
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.13941744914502194,
        "val": 6.3047596624155045
      },
      "18": {
        "std": 0.006661059663086003,
        "val": 8.999170314927246
      },
      "288": {
        "std": 0.14766512703560225,
        "val": 6.307944962362125
      },
      "36": {
        "std": 0.1740432514252647,
        "val": 6.470070510737422
      },
      "72": {
        "std": 0.14577482156313284,
        "val": 6.294325426067174
      },
      "inf": {
        "fit_params": [
          6.287241597893691,
          16.075883875958972,
          1.6072632626034424
        ],
        "fit_std": [
          0.126871139311285,
          0.4605729936484792,
          0.4268312528986076
        ],
        "std": 0.126871139311285,
        "val": 6.287241597893691
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.049182119515834906,
        "val": 2.757368760142218
      },
      "18": {
        "std": 0.05467838303103041,
        "val": 2.76909681765342
      },
      "288": {
        "std": 0.051474314993861486,
        "val": 2.761054808866836
      },
      "36": {
        "std": 0.05469690200046942,
        "val": 2.7548375358898487
      },
      "72": {
        "std": 0.050158272138832026,
        "val": 2.7509069933081185
      },
      "inf": {
        "fit_params": [
          2.761054808866836,
          18,
          NaN
        ],
        "fit_std": [
          0.051474314993861486,
          NaN,
          NaN
        ],
        "std": 0.051474314993861486,
        "val": 2.761054808866836
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.05669223246037566,
        "val": 2.9680835796589626
      },
      "18": {
        "std": 0.06008797216549799,
        "val": 2.98001127334575
      },
      "288": {
        "std": 0.0594507789386877,
        "val": 2.9722326585408894
      },
      "36": {
        "std": 0.06115431578946779,
        "val": 2.9641753727728277
      },
      "72": {
        "std": 0.05692343467238284,
        "val": 2.9604797365411852
      },
      "inf": {
        "fit_params": [
          2.9722326585408894,
          18,
          NaN
        ],
        "fit_std": [
          0.0594507789386877,
          NaN,
          NaN
        ],
        "std": 0.0594507789386877,
        "val": 2.9722326585408894
      }
    },
    "k_p": {
      "144": {
        "std": 0.8474726047026068,
        "val": 5.82702342060284
      },
      "18": {
        "std": 0.31474587871802906,
        "val": 1.8268701171417738
      },
      "288": {
        "std": 0.9437941587673069,
        "val": 7.2920145478342295
      },
      "36": {
        "std": 0.45956066191268913,
        "val": 3.1861501116737108
      },
      "72": {
        "std": 0.45344686112072496,
        "val": 4.390284779424068
      },
      "inf": {
        "fit_params": [
          7.449804866925476,
          82.20157888237485,
          0.8509962292452552
        ],
        "fit_std": [
          0.6604690539981106,
          27.072491428572672,
          0.17633609251604315
        ],
        "std": 0.6604690539981106,
        "val": 7.449804866925476
      }
    },
    "nu": 0.015
  },
  "Mach0.3_Rm3000_Pm5": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 1.001563513329466
    },
    "E_ratio_sat": {
      "std": 0.04727311837655666,
      "val": 0.4336259468910063
    },
    "Mach": {
      "std": 0.01,
      "val": 0.3060013437236234
    },
    "Pm": 5.0,
    "Re": 600.0,
    "Rm": 3000.0,
    "eta": 5e-05,
    "k_eta_cur": {
      "144": {
        "std": 0.7286528035404305,
        "val": 15.976784067314085
      },
      "18": {
        "std": 1.2159439148766586,
        "val": 4.792343972951126
      },
      "288": {
        "std": 1.206466186921679,
        "val": 24.126635437968375
      },
      "36": {
        "std": 0.4317860103356526,
        "val": 4.994674568559518
      },
      "576": {
        "std": 1.6378856623242137,
        "val": 29.83305903200749
      },
      "72": {
        "std": 0.7071099006989146,
        "val": 9.439184476124558
      },
      "inf": {
        "fit_params": [
          30.41583102551962,
          190.36140322705938,
          1.0291383004696766
        ],
        "fit_std": [
          1.0808185915745376,
          20.17196635784525,
          0.06965225511923684
        ],
        "std": 1.0808185915745376,
        "val": 30.41583102551962
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.7580424829972365,
        "val": 33.732609456949824
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 0.8491024610641503,
        "val": 36.6307027771476
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 1.1850178471022639,
        "val": 36.704953125664076
      },
      "72": {
        "std": 0.4836949377548811,
        "val": 28.42146074794269
      },
      "inf": {
        "fit_params": [
          36.704953125664076,
          18,
          NaN
        ],
        "fit_std": [
          1.1850178471022639,
          NaN,
          NaN
        ],
        "std": 1.1850178471022639,
        "val": 36.704953125664076
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.5257545793049577,
        "val": 23.716540984552108
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 0.5932726009785115,
        "val": 25.408797437914643
      },
      "36": {
        "std": 0.2507537475823254,
        "val": 15.074833943537204
      },
      "576": {
        "std": 0.8091205417891826,
        "val": 25.381970429301035
      },
      "72": {
        "std": 0.3407124933769511,
        "val": 19.775557980947898
      },
      "inf": {
        "fit_params": [
          25.435012501479893,
          41.655234227399816,
          0.75777652184385
        ],
        "fit_std": [
          0.5547890841368518,
          2.192952636413109,
          0.06520154712894854
        ],
        "std": 0.5547890841368518,
        "val": 25.435012501479893
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.56885854311395,
        "val": 25.71628885092267
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 0.648024166950533,
        "val": 27.668327751648423
      },
      "36": {
        "std": 0.23884566759672332,
        "val": 16.172389147438437
      },
      "576": {
        "std": 0.8890001768232223,
        "val": 27.6589820492253
      },
      "72": {
        "std": 0.3684295227907633,
        "val": 21.366365063658794
      },
      "inf": {
        "fit_params": [
          27.711071905460983,
          42.97278232472959,
          0.7616771539820794
        ],
        "fit_std": [
          0.6003597090164022,
          2.2300880459253105,
          0.061997720990361486
        ],
        "std": 0.6003597090164022,
        "val": 27.711071905460983
      }
    },
    "k_p": {
      "144": {
        "std": 0.8961912700621973,
        "val": 7.122859281984418
      },
      "18": {
        "std": 2.415392432902972,
        "val": 3.3072050936869246
      },
      "288": {
        "std": 1.1999821085915545,
        "val": 9.23214894889562
      },
      "36": {
        "std": 0.5082680809922641,
        "val": 3.1677687807834167
      },
      "576": {
        "std": 1.4852410113700147,
        "val": 9.854822701590935
      },
      "72": {
        "std": 0.6228421815502727,
        "val": 4.689454955982049
      },
      "inf": {
        "fit_params": [
          9.976987733029603,
          117.23404833952452,
          0.8471329857509211
        ],
        "fit_std": [
          1.2304511566913272,
          40.025409501458746,
          0.2155827305644845
        ],
        "std": 1.2304511566913272,
        "val": 9.976987733029603
      }
    },
    "nu": 0.00025
  },
  "Mach0.3_Rm500_Pm1": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.417982939562906
    },
    "E_ratio_sat": {
      "std": 0.02665757040082519,
      "val": 0.13617060231161865
    },
    "Mach": {
      "std": 0.01337269406166909,
      "val": 0.3011067426612336
    },
    "Pm": 1.0,
    "Re": 500.0,
    "Rm": 500.0,
    "eta": 0.0003,
    "k_eta_cur": {
      "144": {
        "std": 0.7254118142870131,
        "val": 11.463550449628208
      },
      "18": {
        "std": 1.2862991192399216,
        "val": 5.022537818659361
      },
      "288": {
        "std": 0.8299292496062649,
        "val": 12.485330983294498
      },
      "36": {
        "std": 0.39351506891987326,
        "val": 4.705549481021838
      },
      "72": {
        "std": 0.5050879631058715,
        "val": 8.193419910265396
      },
      "inf": {
        "fit_params": [
          12.607079357426747,
          67.82960217555602,
          1.0396570189668388
        ],
        "fit_std": [
          0.7616954107942014,
          8.657319077625257,
          0.16641269124344862
        ],
        "std": 0.7616954107942014,
        "val": 12.607079357426747
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.5249096086821875,
        "val": 21.276948387024422
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 0.6332133592291084,
        "val": 21.963887533254823
      },
      "36": {
        "std": 0.24765169501318002,
        "val": 14.237564244583034
      },
      "72": {
        "std": 0.2825095535367087,
        "val": 18.39435465575998
      },
      "inf": {
        "fit_params": [
          21.903813549651225,
          34.017334748295376,
          0.8207120143870583
        ],
        "fit_std": [
          0.46429951513805856,
          1.8775322810560342,
          0.08565591714914503
        ],
        "std": 0.46429951513805856,
        "val": 21.903813549651225
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.5249096086821875,
        "val": 21.276948387024422
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 0.6332133592291084,
        "val": 21.963887533254823
      },
      "36": {
        "std": 0.24765169501318002,
        "val": 14.237564244583034
      },
      "72": {
        "std": 0.2825095535367087,
        "val": 18.39435465575998
      },
      "inf": {
        "fit_params": [
          21.903813549651225,
          34.017334748295376,
          0.8207120143870583
        ],
        "fit_std": [
          0.46429951513805856,
          1.8775322810560342,
          0.08565591714914503
        ],
        "std": 0.46429951513805856,
        "val": 21.903813549651225
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.5699165678321598,
        "val": 23.09946879906886
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 0.690283055501843,
        "val": 23.917275786797347
      },
      "36": {
        "std": 0.24590677679222592,
        "val": 15.35896114021656
      },
      "72": {
        "std": 0.30645247530885683,
        "val": 19.879535914854344
      },
      "inf": {
        "fit_params": [
          23.85289424331991,
          34.67947703615579,
          0.8144183796675445
        ],
        "fit_std": [
          0.5005683861873857,
          1.8587894618350667,
          0.08198861674847939
        ],
        "std": 0.5005683861873857,
        "val": 23.85289424331991
      }
    },
    "k_p": {
      "144": {
        "std": 0.6687648876124637,
        "val": 4.399544441073425
      },
      "18": {
        "std": 2.8010113951081945,
        "val": 3.8082343047281433
      },
      "288": {
        "std": 0.7357626320657764,
        "val": 4.483439897743451
      },
      "36": {
        "std": 0.4976838475133496,
        "val": 2.9901708423067515
      },
      "72": {
        "std": 0.5942275757828643,
        "val": 3.86545381479165
      },
      "inf": {
        "fit_params": [
          4.453721495528905,
          31.5885254780539,
          0.8810741907417018
        ],
        "fit_std": [
          1.0055354950247377,
          13.371414401021086,
          0.8022703616867252
        ],
        "std": 1.0055354950247377,
        "val": 4.453721495528905
      }
    },
    "nu": 0.0003
  },
  "Mach0.3_Rm500_Pm10": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.4637120848438836
    },
    "E_ratio_sat": {
      "std": 0.13670335976685113,
      "val": 0.4210286275257052
    },
    "Mach": {
      "std": 0.01669194208655021,
      "val": 0.3017556494046162
    },
    "Pm": 10.0,
    "Re": 50.0,
    "Rm": 500.0,
    "eta": 0.0003,
    "k_eta_cur": {
      "144": {
        "std": 0.7044723401800534,
        "val": 8.498708822620287
      },
      "18": {
        "std": 1.5773952197420895,
        "val": 4.41107298480339
      },
      "288": {
        "std": 0.8966728249325131,
        "val": 9.102137858234423
      },
      "36": {
        "std": 0.3148376361382513,
        "val": 4.4245349091638335
      },
      "72": {
        "std": 0.5869163068482184,
        "val": 7.088390046519733
      },
      "inf": {
        "fit_params": [
          8.932862608331915,
          49.925354258735354,
          1.1353594203671233
        ],
        "fit_std": [
          0.8294945254622731,
          7.526599097547649,
          0.3016965568863969
        ],
        "std": 0.8294945254622731,
        "val": 8.932862608331915
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.22559039792143804,
        "val": 8.470595093038526
      },
      "18": {
        "std": 0.17497453140554106,
        "val": 8.272615895133123
      },
      "288": {
        "std": 0.22725679575035632,
        "val": 8.472268628368186
      },
      "36": {
        "std": 0.19603878496732471,
        "val": 8.273382535368187
      },
      "72": {
        "std": 0.2314198775187304,
        "val": 8.477972771068924
      },
      "inf": {
        "fit_params": [
          8.472268628368186,
          18,
          NaN
        ],
        "fit_std": [
          0.22725679575035632,
          NaN,
          NaN
        ],
        "std": 0.22725679575035632,
        "val": 8.472268628368186
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.13467853270283783,
        "val": 5.343681023902865
      },
      "18": {
        "std": 0.10111594760733085,
        "val": 4.9532738948523765
      },
      "288": {
        "std": 0.1358735138692955,
        "val": 5.347810297565668
      },
      "36": {
        "std": 0.1114387112915373,
        "val": 5.235666771503082
      },
      "72": {
        "std": 0.13846072428628,
        "val": 5.342617028029413
      },
      "inf": {
        "fit_params": [
          5.347810297565668,
          18,
          NaN
        ],
        "fit_std": [
          0.1358735138692955,
          NaN,
          NaN
        ],
        "std": 0.1358735138692955,
        "val": 5.347810297565668
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.14987070232308392,
        "val": 5.753200604006525
      },
      "18": {
        "std": 0.11112847229895542,
        "val": 5.303079378939016
      },
      "288": {
        "std": 0.15143444328690767,
        "val": 5.756916743828181
      },
      "36": {
        "std": 0.12323225919482429,
        "val": 5.622686333420147
      },
      "72": {
        "std": 0.15438475949951783,
        "val": 5.7515840926756105
      },
      "inf": {
        "fit_params": [
          5.756916743828181,
          18,
          NaN
        ],
        "fit_std": [
          0.15143444328690767,
          NaN,
          NaN
        ],
        "std": 0.15143444328690767,
        "val": 5.756916743828181
      }
    },
    "k_p": {
      "144": {
        "std": 0.5416889555487849,
        "val": 3.9159027843204184
      },
      "18": {
        "std": 2.453717336161615,
        "val": 2.9946202106368505
      },
      "288": {
        "std": 0.547396883091484,
        "val": 3.9780932494312498
      },
      "36": {
        "std": 0.5652075655327173,
        "val": 2.59713657007466
      },
      "72": {
        "std": 0.501046492096426,
        "val": 3.633163075224863
      },
      "inf": {
        "fit_params": [
          3.982701160037982,
          32.53860977139932,
          1.1796526966803333
        ],
        "fit_std": [
          0.8594090192537521,
          12.002365412157697,
          1.0339923933826483
        ],
        "std": 0.8594090192537521,
        "val": 3.982701160037982
      }
    },
    "nu": 0.003
  },
  "Mach0.3_Rm500_Pm5": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.47512518483803434
    },
    "E_ratio_sat": {
      "std": 0.05713369729886934,
      "val": 0.35731183277021755
    },
    "Mach": {
      "std": 0.016757185428069577,
      "val": 0.2986246476129391
    },
    "Pm": 5.0,
    "Re": 100.0,
    "Rm": 500.0,
    "eta": 0.0003,
    "k_eta_cur": {
      "144": {
        "std": 0.7073416214307279,
        "val": 8.957171661080626
      },
      "18": {
        "std": 1.3525025403823707,
        "val": 5.069980235785302
      },
      "288": {
        "std": 0.9612446899798857,
        "val": 9.511984336684277
      },
      "36": {
        "std": 0.3335096670800511,
        "val": 4.453447435440361
      },
      "72": {
        "std": 0.6155103929281472,
        "val": 7.171864204624294
      },
      "inf": {
        "fit_params": [
          9.444918205585845,
          54.35060151447663,
          0.9717674440214669
        ],
        "fit_std": [
          0.8218922669635114,
          10.361627081122714,
          0.24815918549808932
        ],
        "std": 0.8218922669635114,
        "val": 9.444918205585845
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.3502247002640109,
        "val": 10.940580031507201
      },
      "18": {
        "std": 0.08133494245309367,
        "val": 8.942808668800954
      },
      "288": {
        "std": 0.34113179547105144,
        "val": 10.97957833884426
      },
      "36": {
        "std": 0.24963301659038076,
        "val": 10.21509329864334
      },
      "72": {
        "std": 0.31068454023674663,
        "val": 10.811869460062267
      },
      "inf": {
        "fit_params": [
          10.97957833884426,
          18,
          NaN
        ],
        "fit_std": [
          0.34113179547105144,
          NaN,
          NaN
        ],
        "std": 0.34113179547105144,
        "val": 10.97957833884426
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.2335302943710887,
        "val": 7.75143060676256
      },
      "18": {
        "std": 0.14109924589467546,
        "val": 6.364265103556297
      },
      "288": {
        "std": 0.22896346939749998,
        "val": 7.77008630729563
      },
      "36": {
        "std": 0.16697900442013394,
        "val": 7.304179592607742
      },
      "72": {
        "std": 0.20973670957724216,
        "val": 7.682243990749956
      },
      "inf": {
        "fit_params": [
          7.77008630729563,
          18,
          NaN
        ],
        "fit_std": [
          0.22896346939749998,
          NaN,
          NaN
        ],
        "std": 0.22896346939749998,
        "val": 7.77008630729563
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.24927977355011102,
        "val": 8.39049272412425
      },
      "18": {
        "std": 0.1557494827480552,
        "val": 6.900927838978499
      },
      "288": {
        "std": 0.2436117635699845,
        "val": 8.410297868811979
      },
      "36": {
        "std": 0.1761303860546871,
        "val": 7.880043471346995
      },
      "72": {
        "std": 0.2222507949907888,
        "val": 8.30921308677404
      },
      "inf": {
        "fit_params": [
          8.410297868811979,
          18,
          NaN
        ],
        "fit_std": [
          0.2436117635699845,
          NaN,
          NaN
        ],
        "std": 0.2436117635699845,
        "val": 8.410297868811979
      }
    },
    "k_p": {
      "144": {
        "std": 0.5919110588939738,
        "val": 3.838433325178696
      },
      "18": {
        "std": 2.762981993668033,
        "val": 3.6400857215702325
      },
      "288": {
        "std": 0.5847658080497796,
        "val": 4.003533018647625
      },
      "36": {
        "std": 0.53662322549469,
        "val": 2.6000485205068764
      },
      "72": {
        "std": 0.6746429215772304,
        "val": 3.4377577637702195
      },
      "inf": {
        "fit_params": [
          3.980437157723855,
          31.407829419532845,
          0.9175818854254167
        ],
        "fit_std": [
          0.9559484692889146,
          14.740240169840854,
          0.9682485978414158
        ],
        "std": 0.9559484692889146,
        "val": 3.980437157723855
      }
    },
    "nu": 0.0015
  },
  "Mach0.3_Rm500_Pm50": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.39591591524713476
    },
    "E_ratio_sat": {
      "std": 0.05844429348913496,
      "val": 0.04660519807323328
    },
    "Mach": {
      "std": 0.019389112432318393,
      "val": 0.2936074256147506
    },
    "Pm": 50.0,
    "Re": 10.0,
    "Rm": 500.0,
    "eta": 0.0003,
    "k_eta_cur": {
      "144": {
        "std": 0.5286777728578494,
        "val": 7.728853400693914
      },
      "18": {
        "std": 1.5435465745725339,
        "val": 5.221778043895152
      },
      "288": {
        "std": 0.702269947493739,
        "val": 8.594480012707665
      },
      "36": {
        "std": 0.2911668054385261,
        "val": 4.412675522116696
      },
      "72": {
        "std": 0.6203441833129405,
        "val": 6.415111277241109
      },
      "inf": {
        "fit_params": [
          8.706657346948601,
          54.5291924661762,
          0.769858519076431
        ],
        "fit_std": [
          0.7313792051948879,
          12.557235023562816,
          0.2010168599291365
        ],
        "std": 0.7313792051948879,
        "val": 8.706657346948601
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.09416126216470308,
        "val": 5.17829774164295
      },
      "18": {
        "std": 0.15518823679695354,
        "val": 5.585289002055983
      },
      "288": {
        "std": 0.09658642588262731,
        "val": 5.193550443574766
      },
      "36": {
        "std": 0.09042887355737696,
        "val": 5.195740085155779
      },
      "72": {
        "std": 0.09294868825437343,
        "val": 5.1830457007376225
      },
      "inf": {
        "fit_params": [
          5.193550443574766,
          18,
          NaN
        ],
        "fit_std": [
          0.09658642588262731,
          NaN,
          NaN
        ],
        "std": 0.09658642588262731,
        "val": 5.193550443574766
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.05550100867429631,
        "val": 2.752931760679874
      },
      "18": {
        "std": 0.05465122040420205,
        "val": 2.768619822123128
      },
      "288": {
        "std": 0.04995762382381422,
        "val": 2.7552035796013463
      },
      "36": {
        "std": 0.054324641591496844,
        "val": 2.7522993513704628
      },
      "72": {
        "std": 0.05587061838989106,
        "val": 2.7511961777518197
      },
      "inf": {
        "fit_params": [
          2.7552035796013463,
          18,
          NaN
        ],
        "fit_std": [
          0.04995762382381422,
          NaN,
          NaN
        ],
        "std": 0.04995762382381422,
        "val": 2.7552035796013463
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.06191938361175489,
        "val": 2.961820923428524
      },
      "18": {
        "std": 0.060058450993078716,
        "val": 2.979451200027546
      },
      "288": {
        "std": 0.05816493032093343,
        "val": 2.964729180440009
      },
      "36": {
        "std": 0.059881222004029684,
        "val": 2.959866427385298
      },
      "72": {
        "std": 0.06265067592446102,
        "val": 2.959498367257501
      },
      "inf": {
        "fit_params": [
          2.964729180440009,
          18,
          NaN
        ],
        "fit_std": [
          0.05816493032093343,
          NaN,
          NaN
        ],
        "std": 0.05816493032093343,
        "val": 2.964729180440009
      }
    },
    "k_p": {
      "144": {
        "std": 0.5501955639004446,
        "val": 4.088180100890959
      },
      "18": {
        "std": 3.062197396622398,
        "val": 4.918926477516005
      },
      "288": {
        "std": 0.4556521656094447,
        "val": 4.306442279866604
      },
      "36": {
        "std": 0.4833023946467267,
        "val": 2.963478395524941
      },
      "72": {
        "std": 0.47074752659051045,
        "val": 3.7021272881889598
      },
      "inf": {
        "fit_params": [
          4.179438540227576,
          25.756623724361617,
          0.8021691684418161
        ],
        "fit_std": [
          0.9129578688298281,
          15.31888948602415,
          0.7727451802817163
        ],
        "std": 0.9129578688298281,
        "val": 4.179438540227576
      }
    },
    "nu": 0.015
  },
  "Mach10_Rm3000_Pm1": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.43976130425935644
    },
    "E_ratio_sat": {
      "std": 0.01,
      "val": 0.023121708528563364
    },
    "Mach": {
      "std": 0.508050488572049,
      "val": 9.637381502244168
    },
    "Pm": 1.0,
    "Re": 3000.0,
    "Rm": 3000.0,
    "eta": 0.00167,
    "k_eta_cur": {
      "144": {
        "std": 6.7060564427465446,
        "val": 24.447220273104364
      },
      "18": {
        "std": 0.42819714216638377,
        "val": 4.20578729528122
      },
      "288": {
        "std": 11.195504563228537,
        "val": 38.644204317202956
      },
      "36": {
        "std": 0.9797532558144992,
        "val": 7.77427920023215
      },
      "576": {
        "std": 3.1359633901126993,
        "val": 50.66666468885719
      },
      "72": {
        "std": 2.1373215898471174,
        "val": 13.883406598121722
      },
      "inf": {
        "fit_params": [
          52.68824347833289,
          228.8299567361427,
          0.9943182973133385
        ],
        "fit_std": [
          3.959822824861212,
          55.00219136500722,
          0.09373482790934193
        ],
        "std": 3.959822824861212,
        "val": 52.68824347833289
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.40295896707012013,
        "val": 70.44176328083194
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 2.4666516141788537,
        "val": 108.31220291892096
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 4.089131241303282,
        "val": 134.84577357909671
      },
      "72": {
        "std": null,
        "val": null
      },
      "inf": {
        "fit_params": [
          136.1864650326335,
          190.2969037011299,
          1.1354506772365824
        ],
        "fit_std": [
          2.7619682659638847,
          9.762765836304075,
          0.09363402131248912
        ],
        "std": 2.7619682659638847,
        "val": 136.1864650326335
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.40295896707012013,
        "val": 70.44176328083194
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 2.4666516141788537,
        "val": 108.31220291892096
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 4.089131241303282,
        "val": 134.84577357909671
      },
      "72": {
        "std": null,
        "val": null
      },
      "inf": {
        "fit_params": [
          136.1864650326335,
          190.2969037011299,
          1.1354506772365824
        ],
        "fit_std": [
          2.7619682659638847,
          9.762765836304075,
          0.09363402131248912
        ],
        "std": 2.7619682659638847,
        "val": 136.1864650326335
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.6910168916313386,
        "val": 64.08659600775925
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.6999116370769314,
        "val": 89.2538977033367
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 2.194249789079858,
        "val": 98.42118535416759
      },
      "72": {
        "std": null,
        "val": null
      },
      "inf": {
        "fit_params": [
          115.4874372706299,
          137.81276406961013,
          1.1709136787021395
        ],
        "fit_std": [
          1.6948570267169965,
          4.038470649572618,
          0.13421325184620367
        ],
        "std": 1.6948570267169965,
        "val": 115.4874372706299
      }
    },
    "k_p": {
      "144": {
        "std": 6.501016220246281,
        "val": 6.759850480468956
      },
      "18": {
        "std": 0.6158522774495737,
        "val": 2.559797969333338
      },
      "288": {
        "std": 1.4629255300475614,
        "val": 5.792830061561696
      },
      "36": {
        "std": 0.6466028393812021,
        "val": 3.609297199481132
      },
      "576": {
        "std": 1.4280883855994337,
        "val": 5.360138825071006
      },
      "72": {
        "std": 1.137685164233774,
        "val": 4.920400972699497
      },
      "inf": {
        "fit_params": [
          5.2116274770589675,
          26.221212713182744,
          0.8099131330435646
        ],
        "fit_std": [
          1.8886084003653227,
          12.197706502242319,
          0.5918324550709194
        ],
        "std": 1.8886084003653227,
        "val": 5.2116274770589675
      }
    },
    "nu": 0.00167
  },
  "Mach10_Rm3000_Pm10": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.6516974961411383
    },
    "E_ratio_sat": {
      "std": 0.01694999205896066,
      "val": 0.06650025683102127
    },
    "Mach": {
      "std": 0.4856718096295334,
      "val": 10.098598866098392
    },
    "Pm": 10.0,
    "Re": 300.0,
    "Rm": 3000.0,
    "eta": 0.00167,
    "k_eta_cur": {
      "144": {
        "std": 1.3617386163473435,
        "val": 17.167782177436905
      },
      "18": {
        "std": 0.339588764921629,
        "val": 4.080493471016079
      },
      "288": {
        "std": 1.846582121846302,
        "val": 24.671945159015387
      },
      "36": {
        "std": 1.2913423594222417,
        "val": 7.329314692528661
      },
      "72": {
        "std": 4.346185962355098,
        "val": 12.413188813730539
      },
      "inf": {
        "fit_params": [
          25.996528565491644,
          125.8931637634277,
          0.8967031578260369
        ],
        "fit_std": [
          1.8386699911231528,
          32.28648803227453,
          0.09030577634946602
        ],
        "std": 1.8386699911231528,
        "val": 25.996528565491644
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 1.9897949997939364,
        "val": 52.299416122729866
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 3.224492214754238,
        "val": 61.747065219378406
      },
      "36": {
        "std": null,
        "val": null
      },
      "72": {
        "std": 0.10224436798963413,
        "val": 35.94491783098292
      },
      "inf": {
        "fit_params": [
          61.946236464009786,
          81.78051774849138,
          1.091223956355688
        ],
        "fit_std": [
          2.1352559493230117,
          6.553856989730184,
          0.1888480324696787
        ],
        "std": 2.1352559493230117,
        "val": 61.946236464009786
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.9489997783813023,
        "val": 27.402419862038645
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.0945898123154456,
        "val": 31.46652189347609
      },
      "36": {
        "std": 0.2116085685658465,
        "val": 17.52079564178324
      },
      "72": {
        "std": 0.7846669297962878,
        "val": 23.713415312490138
      },
      "inf": {
        "fit_params": [
          31.84152230617137,
          49.49973947719398,
          0.7045655099646231
        ],
        "fit_std": [
          0.8268909802748656,
          5.062813280943454,
          0.08362447229276411
        ],
        "std": 0.8268909802748656,
        "val": 31.84152230617137
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.6619260342493889,
        "val": 25.27647146579286
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 0.7811955815648064,
        "val": 28.22623252333787
      },
      "36": {
        "std": 0.235157666999354,
        "val": 16.300123916165713
      },
      "72": {
        "std": 0.5150200159109002,
        "val": 21.38982175810835
      },
      "inf": {
        "fit_params": [
          28.54614487797763,
          45.66474683372956,
          0.6937249970286761
        ],
        "fit_std": [
          0.5948989760578511,
          3.555478644599734,
          0.06962428841418895
        ],
        "std": 0.5948989760578511,
        "val": 28.54614487797763
      }
    },
    "k_p": {
      "144": {
        "std": 0.9693936359582277,
        "val": 4.96260622606506
      },
      "18": {
        "std": 0.5118936971569518,
        "val": 2.457497487087686
      },
      "288": {
        "std": 1.3080062145388136,
        "val": 5.926497624249815
      },
      "36": {
        "std": 1.7588584357617578,
        "val": 3.646049751415144
      },
      "72": {
        "std": 3.520311728101324,
        "val": 4.538211660894502
      },
      "inf": {
        "fit_params": [
          6.295849226309048,
          60.71522765072706,
          0.5393948289754839
        ],
        "fit_std": [
          1.5627449876759814,
          98.5878573307592,
          0.382056313226007
        ],
        "std": 1.5627449876759814,
        "val": 6.295849226309048
      }
    },
    "nu": 0.0167
  },
  "Mach10_Rm3000_Pm5": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.5487330214213003
    },
    "E_ratio_sat": {
      "std": 0.010355800646916973,
      "val": 0.047234702241776276
    },
    "Mach": {
      "std": 0.4576053147921921,
      "val": 9.814196513683447
    },
    "Pm": 5.0,
    "Re": 600.0,
    "Rm": 3000.0,
    "eta": 0.00167,
    "k_eta_cur": {
      "144": {
        "std": 1.4302381651218186,
        "val": 19.130916310191708
      },
      "18": {
        "std": 0.4557742886647184,
        "val": 4.1486379993395195
      },
      "288": {
        "std": 1.869874057015198,
        "val": 27.933143369346528
      },
      "36": {
        "std": 0.8586542080160924,
        "val": 7.357940979448741
      },
      "576": {
        "std": 2.0307975185071854,
        "val": 35.4997486707333
      },
      "72": {
        "std": 3.123893662024042,
        "val": 12.826315595287214
      },
      "inf": {
        "fit_params": [
          37.016104030752494,
          198.06985102461755,
          0.8951520427033236
        ],
        "fit_std": [
          1.6857184882651772,
          32.0160194334845,
          0.06347476494535831
        ],
        "std": 1.6857184882651772,
        "val": 37.016104030752494
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 1.5020186045485464,
        "val": 60.82118037044622
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 2.447210854680022,
        "val": 74.72053756646358
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 3.912380868007377,
        "val": 87.38417401569617
      },
      "72": {
        "std": null,
        "val": null
      },
      "inf": {
        "fit_params": [
          89.3734739467988,
          119.98220179566214,
          0.7056832536685773
        ],
        "fit_std": [
          2.9434977988108306,
          15.640728635185935,
          0.1839303674252343
        ],
        "std": 2.9434977988108306,
        "val": 89.3734739467988
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 1.2103236837160967,
        "val": 39.62775765901659
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.5259728731861297,
        "val": 46.77982784523021
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 2.5173499674934354,
        "val": 53.58168777198966
      },
      "72": {
        "std": 0.5534678325355898,
        "val": 31.06390273889615
      },
      "inf": {
        "fit_params": [
          54.86242215875372,
          96.76636011581293,
          0.6132796505016974
        ],
        "fit_std": [
          1.6648928648849375,
          16.183227588789684,
          0.08934523258798205
        ],
        "std": 1.6648928648849375,
        "val": 54.86242215875372
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.7078316490478573,
        "val": 35.33265424847217
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 0.8641975633705752,
        "val": 42.029017446572674
      },
      "36": {
        "std": 0.004456073422303391,
        "val": 17.999250763209908
      },
      "576": {
        "std": 1.4294093905251573,
        "val": 46.31735670179481
      },
      "72": {
        "std": 0.47109445412993145,
        "val": 27.53058078195736
      },
      "inf": {
        "fit_params": [
          45.54409718473406,
          83.6788899956695,
          0.8149374628333789
        ],
        "fit_std": [
          0.8177330868368303,
          5.0187482351797135,
          0.03100756433885055
        ],
        "std": 0.8177330868368303,
        "val": 45.54409718473406
      }
    },
    "k_p": {
      "144": {
        "std": 0.9644404680143619,
        "val": 4.7737381280981355
      },
      "18": {
        "std": 0.6509380217689532,
        "val": 2.6464511999481855
      },
      "288": {
        "std": 1.1138514082252364,
        "val": 5.42131282363715
      },
      "36": {
        "std": 0.5834464308115774,
        "val": 3.5393001806634854
      },
      "576": {
        "std": 1.3596749900904097,
        "val": 5.743991731557396
      },
      "72": {
        "std": 2.947506502905059,
        "val": 4.455159479605256
      },
      "inf": {
        "fit_params": [
          5.5873500733228285,
          35.125353650073784,
          0.4840541783279274
        ],
        "fit_std": [
          1.2827904017008582,
          34.63714151038885,
          0.3899247152876909
        ],
        "std": 1.2827904017008582,
        "val": 5.5873500733228285
      }
    },
    "nu": 0.00835
  },
  "Mach1_Rm3000_Pm1": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.5873236995719308
    },
    "E_ratio_sat": {
      "std": 0.027879201415179064,
      "val": 0.18228641704536072
    },
    "Mach": {
      "std": 0.040614390564493716,
      "val": 0.9670494619054739
    },
    "Pm": 1.0,
    "Re": 3000.0,
    "Rm": 3000.0,
    "eta": 0.00017,
    "k_eta_cur": {
      "144": {
        "std": 1.0313249129435742,
        "val": 18.724770782698677
      },
      "18": {
        "std": 1.0005338090949367,
        "val": 4.242733103531108
      },
      "288": {
        "std": 1.1988484570670797,
        "val": 28.890088986582718
      },
      "36": {
        "std": 1.142246567670488,
        "val": 6.255305206740057
      },
      "576": {
        "std": 1.5516125603103672,
        "val": 37.50632981457305
      },
      "72": {
        "std": 0.7902367796931498,
        "val": 11.080819180017397
      },
      "inf": {
        "fit_params": [
          38.39448960527006,
          205.1800718244312,
          1.0139128371234818
        ],
        "fit_std": [
          1.1809165210128518,
          19.82160028358912,
          0.07500618090318013
        ],
        "std": 1.1809165210128518,
        "val": 38.39448960527006
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.8749088871107967,
        "val": 51.625283439135565
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.4634088886371674,
        "val": 66.18843629207316
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 1.6605620970355486,
        "val": 76.52785544560034
      },
      "72": {
        "std": 0.24010160344072876,
        "val": 34.39721340938295
      },
      "inf": {
        "fit_params": [
          76.8659552837603,
          129.02565460714894,
          0.891196183385951
        ],
        "fit_std": [
          1.1799087146519578,
          6.199914585478768,
          0.041801721198286554
        ],
        "std": 1.1799087146519578,
        "val": 76.8659552837603
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.8749088871107967,
        "val": 51.625283439135565
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.4634088886371674,
        "val": 66.18843629207316
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 1.6605620970355486,
        "val": 76.52785544560034
      },
      "72": {
        "std": 0.24010160344072876,
        "val": 34.39721340938295
      },
      "inf": {
        "fit_params": [
          76.8659552837603,
          129.02565460714894,
          0.891196183385951
        ],
        "fit_std": [
          1.1799087146519578,
          6.199914585478768,
          0.041801721198286554
        ],
        "std": 1.1799087146519578,
        "val": 76.8659552837603
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.875959400704734,
        "val": 55.54328291384044
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.8463074056905895,
        "val": 72.93631519518902
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 1.9195430878759367,
        "val": 77.79326025894618
      },
      "72": {
        "std": 0.151038829286432,
        "val": 35.32010870248905
      },
      "inf": {
        "fit_params": [
          77.99923717199555,
          116.44334536157518,
          1.0502701997417638
        ],
        "fit_std": [
          1.3424783622867258,
          4.496494620901423,
          0.047288028782659294
        ],
        "std": 1.3424783622867258,
        "val": 77.99923717199555
      }
    },
    "k_p": {
      "144": {
        "std": 0.9738430629622806,
        "val": 8.189523609925132
      },
      "18": {
        "std": 1.4700250129068275,
        "val": 2.7353176308742966
      },
      "288": {
        "std": 1.1560838358510017,
        "val": 11.462357843686064
      },
      "36": {
        "std": 1.2751614454845763,
        "val": 3.5609719731333636
      },
      "576": {
        "std": 1.3516706534075018,
        "val": 13.051123896478929
      },
      "72": {
        "std": 0.762263152966249,
        "val": 5.060602424505384
      },
      "inf": {
        "fit_params": [
          13.198125675647699,
          148.67333784882163,
          0.9409414341983262
        ],
        "fit_std": [
          1.1915311167122768,
          36.53983410628406,
          0.21566946677737953
        ],
        "std": 1.1915311167122768,
        "val": 13.198125675647699
      }
    },
    "nu": 0.00017
  },
  "Mach1_Rm3000_Pm10": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.7754068519918706
    },
    "E_ratio_sat": {
      "std": 0.08282612350705966,
      "val": 0.4545036401660791
    },
    "Mach": {
      "std": 0.042489870130300735,
      "val": 1.0402935890375784
    },
    "Pm": 10.0,
    "Re": 300.0,
    "Rm": 3000.0,
    "eta": 0.00017,
    "k_eta_cur": {
      "144": {
        "std": 0.8519993606561516,
        "val": 15.29147012696915
      },
      "18": {
        "std": 1.126489312225734,
        "val": 4.716786171196295
      },
      "288": {
        "std": 1.1515872289121718,
        "val": 20.767585413076613
      },
      "36": {
        "std": 0.8165794211606514,
        "val": 5.809017189401011
      },
      "72": {
        "std": 0.719711913666469,
        "val": 9.405761389569097
      },
      "inf": {
        "fit_params": [
          21.573147433443257,
          117.41036390985096,
          0.9914389668601923
        ],
        "fit_std": [
          0.9696590775888917,
          16.953314851948345,
          0.12482378236809348
        ],
        "std": 0.9696590775888917,
        "val": 21.573147433443257
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 1.5759681781357227,
        "val": 31.16092583252169
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.7751235555099432,
        "val": 33.83995285180134
      },
      "36": {
        "std": null,
        "val": null
      },
      "72": {
        "std": 1.0711092815965453,
        "val": 26.58345920897818
      },
      "inf": {
        "fit_params": [
          33.83995285180134,
          18,
          NaN
        ],
        "fit_std": [
          1.7751235555099432,
          NaN,
          NaN
        ],
        "std": 1.7751235555099432,
        "val": 33.83995285180134
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.5816143180292008,
        "val": 16.324242635415878
      },
      "18": {
        "std": 0.0,
        "val": 9.0
      },
      "288": {
        "std": 0.5068028741356949,
        "val": 16.64955705373027
      },
      "36": {
        "std": 0.312922582442916,
        "val": 12.983351031680707
      },
      "72": {
        "std": 0.520886595504707,
        "val": 15.265082478190491
      },
      "inf": {
        "fit_params": [
          16.42066119068025,
          22.92281757299941,
          0.9527132113641466
        ],
        "fit_std": [
          0.4048382073747023,
          0.982455225054474,
          0.08079171679949536
        ],
        "std": 0.4048382073747023,
        "val": 16.42066119068025
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.7432106935153064,
        "val": 18.279673047810956
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 0.7617913168242724,
        "val": 18.943129048143422
      },
      "36": {
        "std": 0.3024131997238233,
        "val": 13.73339736230268
      },
      "72": {
        "std": 0.5908885708711675,
        "val": 16.58914510789635
      },
      "inf": {
        "fit_params": [
          18.943129048143422,
          18,
          NaN
        ],
        "fit_std": [
          0.7617913168242724,
          NaN,
          NaN
        ],
        "std": 0.7617913168242724,
        "val": 18.943129048143422
      }
    },
    "k_p": {
      "144": {
        "std": 1.175270992566833,
        "val": 6.018326155514752
      },
      "18": {
        "std": 2.203139277875174,
        "val": 3.490362940958037
      },
      "288": {
        "std": 1.1323307105023825,
        "val": 7.232358375988808
      },
      "36": {
        "std": 0.49008751361451564,
        "val": 3.1826112273457396
      },
      "72": {
        "std": 0.5811601518899505,
        "val": 4.249596971437392
      },
      "inf": {
        "fit_params": [
          7.990214937289558,
          103.18509741400847,
          0.6964668192026855
        ],
        "fit_std": [
          1.1190532261585397,
          81.67774999425822,
          0.3256512098941034
        ],
        "std": 1.1190532261585397,
        "val": 7.990214937289558
      }
    },
    "nu": 0.0017
  },
  "Mach1_Rm3000_Pm125": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.834390440937873
    },
    "E_ratio_sat": {
      "std": 0.16198080486053304,
      "val": 1.123615088976153
    },
    "Mach": {
      "std": 0.05895935005486337,
      "val": 1.0415325017753054
    },
    "Pm": 125.0,
    "Re": 24.0,
    "Rm": 3000.0,
    "eta": 0.00017,
    "k_eta_cur": {
      "144": {
        "std": 0.7582102815155657,
        "val": 11.682150035552594
      },
      "18": {
        "std": 0.6826599119154705,
        "val": 3.4712077082091706
      },
      "288": {
        "std": 0.8789466558303317,
        "val": 15.227884647245451
      },
      "36": {
        "std": 0.4360910509383647,
        "val": 5.394825311430891
      },
      "72": {
        "std": 0.5305511553600074,
        "val": 8.175756040159872
      },
      "inf": {
        "fit_params": [
          15.68508234006204,
          96.7239296118434,
          0.8860875313593427
        ],
        "fit_std": [
          0.6942342852316786,
          16.081213644713095,
          0.11212903457936035
        ],
        "std": 0.6942342852316786,
        "val": 15.68508234006204
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.524709387161375,
        "val": 10.683692914312077
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 0.8082070698699163,
        "val": 10.876024207348353
      },
      "36": {
        "std": 0.5294287765751796,
        "val": 10.788397475503219
      },
      "72": {
        "std": 0.5497209644908406,
        "val": 10.82710564346547
      },
      "inf": {
        "fit_params": [
          10.876024207348353,
          18,
          NaN
        ],
        "fit_std": [
          0.8082070698699163,
          NaN,
          NaN
        ],
        "std": 0.8082070698699163,
        "val": 10.876024207348353
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.09626241599983543,
        "val": 4.106473588158705
      },
      "18": {
        "std": 0.09999491765354782,
        "val": 4.059304720422049
      },
      "288": {
        "std": 0.09759863678492008,
        "val": 4.110939562490715
      },
      "36": {
        "std": 0.09380588194540944,
        "val": 4.013592952770564
      },
      "72": {
        "std": 0.10523534789429521,
        "val": 4.142015533808919
      },
      "inf": {
        "fit_params": [
          4.110939562490715,
          18,
          NaN
        ],
        "fit_std": [
          0.09759863678492008,
          NaN,
          NaN
        ],
        "std": 0.09759863678492008,
        "val": 4.110939562490715
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.10145575716076051,
        "val": 4.392755092005951
      },
      "18": {
        "std": 0.0939861071704617,
        "val": 4.304111140404811
      },
      "288": {
        "std": 0.10368660687733922,
        "val": 4.395922393449684
      },
      "36": {
        "std": 0.09119894113300395,
        "val": 4.283818697211401
      },
      "72": {
        "std": 0.1071150889322329,
        "val": 4.422953116879257
      },
      "inf": {
        "fit_params": [
          4.395922393449684,
          18,
          NaN
        ],
        "fit_std": [
          0.10368660687733922,
          NaN,
          NaN
        ],
        "std": 0.10368660687733922,
        "val": 4.395922393449684
      }
    },
    "k_p": {
      "144": {
        "std": 1.053566058193148,
        "val": 5.47988704757343
      },
      "18": {
        "std": 0.9743275055977114,
        "val": 2.2891753588856307
      },
      "288": {
        "std": 1.3598566174185334,
        "val": 6.655462105628358
      },
      "36": {
        "std": 0.4136823842225072,
        "val": 3.342506602134552
      },
      "72": {
        "std": 0.5977953266631781,
        "val": 4.283546509579493
      },
      "inf": {
        "fit_params": [
          7.553396715448315,
          95.43293807836972,
          0.6051366080139192
        ],
        "fit_std": [
          0.9598474182522686,
          111.22137336369592,
          0.3172489650688628
        ],
        "std": 0.9598474182522686,
        "val": 7.553396715448315
      }
    },
    "nu": 0.02125
  },
  "Mach1_Rm3000_Pm5": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.7223075137454549
    },
    "E_ratio_sat": {
      "std": 0.053345250536698786,
      "val": 0.40049585694404377
    },
    "Mach": {
      "std": 0.03396462074356847,
      "val": 1.0198974061937307
    },
    "Pm": 5.0,
    "Re": 600.0,
    "Rm": 3000.0,
    "eta": 0.00017,
    "k_eta_cur": {
      "144": {
        "std": 0.7367464405916183,
        "val": 15.997177529755616
      },
      "18": {
        "std": 1.0754225667474704,
        "val": 4.6709081950074385
      },
      "288": {
        "std": 1.3189875624233416,
        "val": 22.702542460061675
      },
      "36": {
        "std": 0.9887413146476004,
        "val": 6.014257664293251
      },
      "576": {
        "std": 1.3669789460387485,
        "val": 26.615724201869035
      },
      "72": {
        "std": 0.8357182544964208,
        "val": 10.015057455313324
      },
      "inf": {
        "fit_params": [
          27.040427774579978,
          159.81555087709447,
          0.925306723683954
        ],
        "fit_std": [
          1.0985105758548497,
          18.952325387609545,
          0.0941595658537037
        ],
        "std": 1.0985105758548497,
        "val": 27.040427774579978
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 1.3390602231332032,
        "val": 37.274871888085
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.7753987246433125,
        "val": 42.79528735269624
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 2.070731497397329,
        "val": 45.73465842937128
      },
      "72": {
        "std": 0.6436569054964051,
        "val": 30.48699257421484
      },
      "inf": {
        "fit_params": [
          45.749369499717865,
          62.21674808414073,
          0.643350226212676
        ],
        "fit_std": [
          1.5799157696135158,
          7.036245766286572,
          0.1399973023045439
        ],
        "std": 1.5799157696135158,
        "val": 45.749369499717865
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.703411097850255,
        "val": 24.314244775626417
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 0.7404842739062336,
        "val": 25.965443743271347
      },
      "36": {
        "std": 0.26528670640565416,
        "val": 16.158427849434666
      },
      "576": {
        "std": 0.8332723891509304,
        "val": 26.581701298383216
      },
      "72": {
        "std": 0.5001935351747427,
        "val": 21.232001929224296
      },
      "inf": {
        "fit_params": [
          26.268746587877235,
          38.04843404520777,
          0.7550980692521554
        ],
        "fit_std": [
          0.6459867319397911,
          2.1121451783893215,
          0.08447400606046972
        ],
        "std": 0.6459867319397911,
        "val": 26.268746587877235
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.9155884775377339,
        "val": 27.06245854800486
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.0458898923491688,
        "val": 29.765081965907108
      },
      "36": {
        "std": 0.19911798525756888,
        "val": 16.8642884474797
      },
      "576": {
        "std": 1.2316389707537407,
        "val": 31.032474414644074
      },
      "72": {
        "std": 0.5202891033937005,
        "val": 22.86339452810665
      },
      "inf": {
        "fit_params": [
          30.669191519064334,
          48.5255820697857,
          0.7461837356631646
        ],
        "fit_std": [
          0.8573605666742755,
          3.477131663511169,
          0.06858687421168234
        ],
        "std": 0.8573605666742755,
        "val": 30.669191519064334
      }
    },
    "k_p": {
      "144": {
        "std": 1.086811121089312,
        "val": 6.415354718840717
      },
      "18": {
        "std": 2.1228232644095804,
        "val": 3.4302447054248986
      },
      "288": {
        "std": 0.9643680702583397,
        "val": 7.631540633235847
      },
      "36": {
        "std": 0.5722697336310808,
        "val": 3.303846564352337
      },
      "576": {
        "std": 0.9729717070901797,
        "val": 8.301735868201138
      },
      "72": {
        "std": 0.7586701823877591,
        "val": 4.525207321873763
      },
      "inf": {
        "fit_params": [
          8.342937605018133,
          90.75993510819397,
          0.7120462284626101
        ],
        "fit_std": [
          1.064412255136633,
          36.15894066515082,
          0.24757410375611436
        ],
        "std": 1.064412255136633,
        "val": 8.342937605018133
      }
    },
    "nu": 0.00085
  },
  "Mach5_Re10_Pm125": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.7666594119641066
    },
    "E_ratio_sat": {
      "std": 0.04148251096124699,
      "val": 0.2857901140632061
    },
    "Mach": {
      "std": 0.34832667005807694,
      "val": 5.04178642599184
    },
    "Pm": 125.0,
    "Re": 10.0,
    "Rm": 1250.0,
    "eta": 0.002,
    "k_eta_cur": {
      "144": {
        "std": 0.8764338052566644,
        "val": 9.33859493198822
      },
      "18": {
        "std": 0.5468392150500176,
        "val": 3.451360033218615
      },
      "288": {
        "std": 1.1539027995355513,
        "val": 11.634802055076017
      },
      "36": {
        "std": 0.34077747689626897,
        "val": 4.599849623639586
      },
      "576": {
        "std": 1.181792921812196,
        "val": 12.900177709383323
      },
      "72": {
        "std": 0.5985986729831718,
        "val": 7.1702541819205265
      },
      "inf": {
        "fit_params": [
          13.02045007857362,
          101.53284094446151,
          0.7658459544967303
        ],
        "fit_std": [
          0.8400196876208667,
          24.14041077847472,
          0.11611062447382293
        ],
        "std": 0.8400196876208667,
        "val": 13.02045007857362
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.4813611117021535,
        "val": 13.622252186870815
      },
      "18": {
        "std": 0.01654645429060166,
        "val": 8.997606473780563
      },
      "288": {
        "std": 0.5459692858072767,
        "val": 14.481511764935647
      },
      "36": {
        "std": 0.4374033920905977,
        "val": 11.152640933093224
      },
      "576": {
        "std": 0.5374980725266593,
        "val": 14.9042051088333
      },
      "72": {
        "std": 0.37966677969577095,
        "val": 12.272526827673639
      },
      "inf": {
        "fit_params": [
          15.06828692377953,
          22.05069531714925,
          0.46705902910805464
        ],
        "fit_std": [
          0.419420452662817,
          2.545374680909806,
          0.0531618227373609
        ],
        "std": 0.419420452662817,
        "val": 15.06828692377953
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.12070064610566975,
        "val": 3.2523974082476204
      },
      "18": {
        "std": 0.10993955183102942,
        "val": 3.083426483806559
      },
      "288": {
        "std": 0.12033307647230822,
        "val": 3.2487360380889085
      },
      "36": {
        "std": 0.11889160720480896,
        "val": 3.238920182454134
      },
      "576": {
        "std": 0.11319073884709581,
        "val": 3.2312132946782106
      },
      "72": {
        "std": 0.11745561616373805,
        "val": 3.249066496794085
      },
      "inf": {
        "fit_params": [
          3.2312132946782106,
          18,
          NaN
        ],
        "fit_std": [
          0.11319073884709581,
          NaN,
          NaN
        ],
        "std": 0.11319073884709581,
        "val": 3.2312132946782106
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.09483220885052207,
        "val": 3.197004375604228
      },
      "18": {
        "std": 0.07114732473629773,
        "val": 3.086179058031012
      },
      "288": {
        "std": 0.09499187724478603,
        "val": 3.1936726707768965
      },
      "36": {
        "std": 0.0850049688284721,
        "val": 3.187607931824482
      },
      "576": {
        "std": 0.09607637771635266,
        "val": 3.199290052075596
      },
      "72": {
        "std": 0.09255130139116106,
        "val": 3.1969436095528545
      },
      "inf": {
        "fit_params": [
          3.199290052075596,
          18,
          NaN
        ],
        "fit_std": [
          0.09607637771635266,
          NaN,
          NaN
        ],
        "std": 0.09607637771635266,
        "val": 3.199290052075596
      }
    },
    "k_p": {
      "144": {
        "std": 0.69245399368874,
        "val": 4.6470585140911025
      },
      "18": {
        "std": 0.5187886209106466,
        "val": 2.236854485456371
      },
      "288": {
        "std": 0.9610598626686848,
        "val": 5.261322897074279
      },
      "36": {
        "std": 0.48482345929195847,
        "val": 3.042444544131403
      },
      "576": {
        "std": 1.0399040637650534,
        "val": 5.765687409040126
      },
      "72": {
        "std": 0.484399139855246,
        "val": 3.910170630878561
      },
      "inf": {
        "fit_params": [
          5.8644821911100085,
          63.86356475552284,
          0.5715518123826132
        ],
        "fit_std": [
          0.745904743420769,
          38.878976801924736,
          0.22640728549770925
        ],
        "std": 0.745904743420769,
        "val": 5.8644821911100085
      }
    },
    "nu": 0.25
  },
  "Mach5_Re10_Pm25": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.4348419984734869
    },
    "E_ratio_sat": {
      "std": 0.04885184518728956,
      "val": 0.1429130533046102
    },
    "Mach": {
      "std": 0.348816607929538,
      "val": 5.13229130001802
    },
    "Pm": 25.0,
    "Re": 10.0,
    "Rm": 250.0,
    "eta": 0.01,
    "k_eta_cur": {
      "144": {
        "std": 0.6828791851697809,
        "val": 6.391212441822078
      },
      "18": {
        "std": 1.380786988569245,
        "val": 4.547607045423696
      },
      "288": {
        "std": 0.7656236960014433,
        "val": 6.775277233254733
      },
      "36": {
        "std": 0.33805540627786596,
        "val": 4.184006993834471
      },
      "576": {
        "std": 0.8410977616021955,
        "val": 6.439644471925235
      },
      "72": {
        "std": 0.5483453348845756,
        "val": 5.502205120874891
      },
      "inf": {
        "fit_params": [
          6.5840665527433515,
          35.15868147406066,
          0.8156817724272704
        ],
        "fit_std": [
          0.7711265905867573,
          7.76310869174292,
          0.3718130761761326
        ],
        "std": 0.7711265905867573,
        "val": 6.5840665527433515
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.3406255491406693,
        "val": 8.398528118445276
      },
      "18": {
        "std": 0.2611103789151304,
        "val": 6.999941885424173
      },
      "288": {
        "std": 0.3825035922531677,
        "val": 8.549581009978203
      },
      "36": {
        "std": 0.2700181476701208,
        "val": 7.376920698009665
      },
      "576": {
        "std": 0.29544935329985555,
        "val": 8.407090071701049
      },
      "72": {
        "std": 0.299111464040691,
        "val": 7.973357707644477
      },
      "inf": {
        "fit_params": [
          8.407090071701049,
          18,
          NaN
        ],
        "fit_std": [
          0.29544935329985555,
          NaN,
          NaN
        ],
        "std": 0.29544935329985555,
        "val": 8.407090071701049
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.13392714009543322,
        "val": 3.3085016802741976
      },
      "18": {
        "std": 0.11151458019711132,
        "val": 3.0883168934530345
      },
      "288": {
        "std": 0.14110030457707604,
        "val": 3.312532363205504
      },
      "36": {
        "std": 0.1358936994170682,
        "val": 3.2059682009851005
      },
      "576": {
        "std": 0.11247206084671915,
        "val": 3.246500443961766
      },
      "72": {
        "std": 0.13894189427034648,
        "val": 3.267861748083146
      },
      "inf": {
        "fit_params": [
          3.246500443961766,
          18,
          NaN
        ],
        "fit_std": [
          0.11247206084671915,
          NaN,
          NaN
        ],
        "std": 0.11247206084671915,
        "val": 3.246500443961766
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.08912211067196044,
        "val": 3.2278408952513855
      },
      "18": {
        "std": 0.07004614377480287,
        "val": 3.09317976309491
      },
      "288": {
        "std": 0.09251203814110769,
        "val": 3.2289310605717314
      },
      "36": {
        "std": 0.0882325562903873,
        "val": 3.1766919346632343
      },
      "576": {
        "std": 0.06179411658917022,
        "val": 3.172997954644133
      },
      "72": {
        "std": 0.08937534183360006,
        "val": 3.2089628276736715
      },
      "inf": {
        "fit_params": [
          3.172997954644133,
          18,
          NaN
        ],
        "fit_std": [
          0.06179411658917022,
          NaN,
          NaN
        ],
        "std": 0.06179411658917022,
        "val": 3.172997954644133
      }
    },
    "k_p": {
      "144": {
        "std": 0.48404462466901704,
        "val": 3.422741489822687
      },
      "18": {
        "std": 2.011122120025173,
        "val": 3.1103759472583175
      },
      "288": {
        "std": 0.505987193793494,
        "val": 3.4395093776723344
      },
      "36": {
        "std": 0.49430325625935795,
        "val": 2.662631390614317
      },
      "576": {
        "std": 0.3479628632081646,
        "val": 3.3434563863248323
      },
      "72": {
        "std": 0.48266115826586237,
        "val": 3.191225962745387
      },
      "inf": {
        "fit_params": [
          3.3434563863248323,
          18,
          NaN
        ],
        "fit_std": [
          0.3479628632081646,
          NaN,
          NaN
        ],
        "std": 0.3479628632081646,
        "val": 3.3434563863248323
      }
    },
    "nu": 0.25
  },
  "Mach5_Re10_Pm250": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.809848983497522
    },
    "E_ratio_sat": {
      "std": 0.06523089906278644,
      "val": 0.39537992723175874
    },
    "Mach": {
      "std": 0.3497269533438769,
      "val": 5.0332216381236785
    },
    "Pm": 250.0,
    "Re": 10.0,
    "Rm": 2500.0,
    "eta": 0.001,
    "k_eta_cur": {
      "144": {
        "std": 1.057744311511095,
        "val": 10.338824159867462
      },
      "18": {
        "std": 0.3495399197757278,
        "val": 3.394026782031008
      },
      "288": {
        "std": 1.2502703998200428,
        "val": 13.44350687029104
      },
      "36": {
        "std": 0.3457001976890797,
        "val": 4.678501470417701
      },
      "576": {
        "std": 1.3844324733811442,
        "val": 15.821169731452585
      },
      "72": {
        "std": 0.555866169037717,
        "val": 7.413879536131678
      },
      "inf": {
        "fit_params": [
          16.345990396838538,
          144.2353089398289,
          0.7556833451607712
        ],
        "fit_std": [
          0.9039979920851359,
          36.82142772881832,
          0.0869489012880712
        ],
        "std": 0.9039979920851359,
        "val": 16.345990396838538
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.5932231842952149,
        "val": 16.6959509246443
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 0.6852476129935627,
        "val": 18.23341414727922
      },
      "36": {
        "std": 0.5461398203224613,
        "val": 13.646998389452946
      },
      "576": {
        "std": 0.6943664648996081,
        "val": 19.14524528771164
      },
      "72": {
        "std": 0.4929731911987383,
        "val": 14.761452663703848
      },
      "inf": {
        "fit_params": [
          19.14524528771164,
          18,
          NaN
        ],
        "fit_std": [
          0.6943664648996081,
          NaN,
          NaN
        ],
        "std": 0.6943664648996081,
        "val": 19.14524528771164
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.11680942655219417,
        "val": 3.238654965746716
      },
      "18": {
        "std": 0.10945523367439923,
        "val": 3.0819897033914043
      },
      "288": {
        "std": 0.11158062160974987,
        "val": 3.2283686447069693
      },
      "36": {
        "std": 0.12064305052552184,
        "val": 3.2363353487866187
      },
      "576": {
        "std": 0.11376375360214477,
        "val": 3.2339593511585885
      },
      "72": {
        "std": 0.11893014138180187,
        "val": 3.245868259787215
      },
      "inf": {
        "fit_params": [
          3.2339593511585885,
          18,
          NaN
        ],
        "fit_std": [
          0.11376375360214477,
          NaN,
          NaN
        ],
        "std": 0.11376375360214477,
        "val": 3.2339593511585885
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.08513301176877937,
        "val": 3.182784290157697
      },
      "18": {
        "std": 0.07087004606689878,
        "val": 3.085649967080939
      },
      "288": {
        "std": 0.08640288162024645,
        "val": 3.1814179488825256
      },
      "36": {
        "std": 0.08636936343499935,
        "val": 3.1855024277614827
      },
      "576": {
        "std": 0.0947856386470944,
        "val": 3.1989983586135837
      },
      "72": {
        "std": 0.09348766196557236,
        "val": 3.19585410005844
      },
      "inf": {
        "fit_params": [
          3.1989983586135837,
          18,
          NaN
        ],
        "fit_std": [
          0.0947856386470944,
          NaN,
          NaN
        ],
        "std": 0.0947856386470944,
        "val": 3.1989983586135837
      }
    },
    "k_p": {
      "144": {
        "std": 0.9395591148624765,
        "val": 5.225067881481113
      },
      "18": {
        "std": 0.3857098926702397,
        "val": 2.2457118881067832
      },
      "288": {
        "std": 1.1037777379304476,
        "val": 6.814552667887772
      },
      "36": {
        "std": 0.4622254117529787,
        "val": 3.140650767406011
      },
      "576": {
        "std": 1.0156107237942689,
        "val": 7.63260258091585
      },
      "72": {
        "std": 0.534281328842293,
        "val": 4.04790045039309
      },
      "inf": {
        "fit_params": [
          8.552718078648297,
          151.9468295855345,
          0.5539215528545024
        ],
        "fit_std": [
          0.7795392762352817,
          124.79326193975433,
          0.15687314212889725
        ],
        "std": 0.7795392762352817,
        "val": 8.552718078648297
      }
    },
    "nu": 0.25
  },
  "Mach5_Re10_Pm50": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.6359217765999591
    },
    "E_ratio_sat": {
      "std": 0.06378164458734274,
      "val": 0.25738407111666844
    },
    "Mach": {
      "std": 0.32520716690897167,
      "val": 5.071363379602772
    },
    "Pm": 50.0,
    "Re": 10.0,
    "Rm": 500.0,
    "eta": 0.005,
    "k_eta_cur": {
      "144": {
        "std": 0.6075869939862931,
        "val": 7.870625811218262
      },
      "18": {
        "std": 0.44953288691524673,
        "val": 3.3422058797714596
      },
      "288": {
        "std": 0.7085270626373853,
        "val": 8.609457165290372
      },
      "36": {
        "std": 0.33687247482081617,
        "val": 4.4263765523281196
      },
      "576": {
        "std": 0.8396870640151638,
        "val": 8.926835412026888
      },
      "72": {
        "std": 0.6741862521732315,
        "val": 6.394672718584127
      },
      "inf": {
        "fit_params": [
          8.887006324974589,
          56.46155828929671,
          0.7594776049267021
        ],
        "fit_std": [
          0.6365828283661858,
          12.1161804611114,
          0.1524097598298327
        ],
        "std": 0.6365828283661858,
        "val": 8.887006324974589
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.3513488580500202,
        "val": 10.274369795881283
      },
      "18": {
        "std": 0.2534052764022643,
        "val": 8.141214534361712
      },
      "288": {
        "std": 0.38226050206817447,
        "val": 10.615919694655195
      },
      "36": {
        "std": 0.28329392141493376,
        "val": 8.743236525723553
      },
      "576": {
        "std": 0.40256151264828877,
        "val": 10.721929438902595
      },
      "72": {
        "std": 0.34423588154447066,
        "val": 9.625102525497695
      },
      "inf": {
        "fit_params": [
          10.721929438902595,
          18,
          NaN
        ],
        "fit_std": [
          0.40256151264828877,
          NaN,
          NaN
        ],
        "std": 0.40256151264828877,
        "val": 10.721929438902595
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.11667974836534539,
        "val": 3.2663253216428387
      },
      "18": {
        "std": 0.10290819685764191,
        "val": 3.075839671169074
      },
      "288": {
        "std": 0.1164909736522324,
        "val": 3.2656916410475674
      },
      "36": {
        "std": 0.1210579096586397,
        "val": 3.2318008459607466
      },
      "576": {
        "std": 0.11517343881374512,
        "val": 3.2552872162023925
      },
      "72": {
        "std": 0.12887492686319138,
        "val": 3.273483836064287
      },
      "inf": {
        "fit_params": [
          3.2552872162023925,
          18,
          NaN
        ],
        "fit_std": [
          0.11517343881374512,
          NaN,
          NaN
        ],
        "std": 0.11517343881374512,
        "val": 3.2552872162023925
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.08997381198391383,
        "val": 3.200854553188241
      },
      "18": {
        "std": 0.06806738961911352,
        "val": 3.0830768886863518
      },
      "288": {
        "std": 0.09041670126188545,
        "val": 3.201018123873843
      },
      "36": {
        "std": 0.08637152542693563,
        "val": 3.1859873187345205
      },
      "576": {
        "std": 0.09212973124603319,
        "val": 3.198430918797457
      },
      "72": {
        "std": 0.09172227737252056,
        "val": 3.204394389308897
      },
      "inf": {
        "fit_params": [
          3.198430918797457,
          18,
          NaN
        ],
        "fit_std": [
          0.09212973124603319,
          NaN,
          NaN
        ],
        "std": 0.09212973124603319,
        "val": 3.198430918797457
      }
    },
    "k_p": {
      "144": {
        "std": 0.556764352800453,
        "val": 3.888284398979982
      },
      "18": {
        "std": 0.5419074891844999,
        "val": 2.1995350088808467
      },
      "288": {
        "std": 0.5678765133192595,
        "val": 3.9584047554334005
      },
      "36": {
        "std": 0.5368807010072337,
        "val": 2.878146113962659
      },
      "576": {
        "std": 0.5478492349999171,
        "val": 3.9869557141683956
      },
      "72": {
        "std": 0.4971489882912628,
        "val": 3.5756378204137564
      },
      "inf": {
        "fit_params": [
          3.9892602197227385,
          26.13604508774729,
          0.7799760295194503
        ],
        "fit_std": [
          0.5423252163717919,
          9.845389386961953,
          0.45705840599008923
        ],
        "std": 0.5423252163717919,
        "val": 3.9892602197227385
      }
    },
    "nu": 0.25
  },
  "Mach5_Re2000_Pm5": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.488226301830247
    },
    "E_ratio_sat": {
      "std": 0.017360098494318677,
      "val": 0.0884411029680172
    },
    "Mach": {
      "std": 0.250363963795608,
      "val": 4.863925857726677
    },
    "Pm": 5.0,
    "Re": 2000.0,
    "Rm": 10000.0,
    "eta": 0.00025,
    "k_eta_cur": {
      "1152": {
        "std": 3.7772507550590557,
        "val": 68.06922515784744
      },
      "144": {
        "std": 6.003188941980768,
        "val": 23.52666609434098
      },
      "18": {
        "std": 0.6465833053828629,
        "val": 4.19241236270777
      },
      "288": {
        "std": 1.9777972963739434,
        "val": 34.12182086340147
      },
      "36": {
        "std": 1.3801609232986463,
        "val": 7.923822611891877
      },
      "576": {
        "std": 2.6736088491179197,
        "val": 50.44190034790378
      },
      "72": {
        "std": 2.6939875503805855,
        "val": 13.426902007270188
      },
      "inf": {
        "fit_params": [
          71.31230876102383,
          456.99682823250924,
          0.8746513081004703
        ],
        "fit_std": [
          2.8662285470816045,
          68.77974325179696,
          0.05220144685467219
        ],
        "std": 2.8662285470816045,
        "val": 71.31230876102383
      }
    },
    "k_eta_mag": {
      "1152": {
        "std": 5.935665578443948,
        "val": 193.1117707907644
      },
      "144": {
        "std": 0.044487989812167235,
        "val": 71.98467872016276
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 2.297404148513717,
        "val": 124.60821278140746
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 4.1614513167498615,
        "val": 160.77684944952253
      },
      "72": {
        "std": null,
        "val": null
      },
      "inf": {
        "fit_params": [
          189.45834549502123,
          281.2390380795602,
          1.1024230291682944
        ],
        "fit_std": [
          3.6749349223927283,
          13.621465000767278,
          0.04632488206041081
        ],
        "std": 3.6749349223927283,
        "val": 189.45834549502123
      }
    },
    "k_nu_kin": {
      "1152": {
        "std": 4.113400301290314,
        "val": 113.51211185542282
      },
      "144": {
        "std": 1.2611105189506033,
        "val": 62.221313992108456
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 2.3480483860404178,
        "val": 82.99078500951252
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 2.9447518550725524,
        "val": 98.55396798495732
      },
      "72": {
        "std": 0.0,
        "val": 36.0
      },
      "inf": {
        "fit_params": [
          107.96976059355383,
          179.58376694367468,
          0.9873075714156871
        ],
        "fit_std": [
          2.4634518937740335,
          10.293323770799198,
          0.038342899086237656
        ],
        "std": 2.4634518937740335,
        "val": 107.96976059355383
      }
    },
    "k_nu_vel": {
      "1152": {
        "std": 2.303031166386385,
        "val": 104.43924482665292
      },
      "144": {
        "std": 0.7952894416704087,
        "val": 55.951794132022684
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.4144188461196543,
        "val": 74.60730935297661
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 2.0152677241998016,
        "val": 91.23386516099586
      },
      "72": {
        "std": 0.1570229970917946,
        "val": 35.49035585150139
      },
      "inf": {
        "fit_params": [
          104.2131530028396,
          208.48077678913882,
          0.822335412536479
        ],
        "fit_std": [
          1.4980102236424047,
          10.071544548827163,
          0.02299235766385356
        ],
        "std": 1.4980102236424047,
        "val": 104.2131530028396
      }
    },
    "k_p": {
      "1152": {
        "std": 1.4934962080264782,
        "val": 8.685366938188196
      },
      "144": {
        "std": 1.2354145039195108,
        "val": 4.948844869050224
      },
      "18": {
        "std": 0.9948624463921124,
        "val": 2.6919115068370463
      },
      "288": {
        "std": 1.4670540304219029,
        "val": 6.450222187303699
      },
      "36": {
        "std": 2.159562414849187,
        "val": 3.7889775169181674
      },
      "576": {
        "std": 1.282807723472802,
        "val": 7.4647908854894744
      },
      "72": {
        "std": 3.320273855023003,
        "val": 4.41241017876666
      },
      "inf": {
        "fit_params": [
          8.53354483026767,
          146.07392948873155,
          0.4898639966967826
        ],
        "fit_std": [
          1.6808709237664345,
          161.58517666003888,
          0.23597542886784031
        ],
        "std": 1.6808709237664345,
        "val": 8.53354483026767
      }
    },
    "nu": 0.00125
  },
  "Mach5_Re500_Pm1": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.19091144258079418
    },
    "E_ratio_sat": {
      "std": 0.01,
      "val": 0.010138250960498169
    },
    "Mach": {
      "std": 0.2943408919358982,
      "val": 5.109286607104868
    },
    "Pm": 1.0,
    "Re": 500.0,
    "Rm": 500.0,
    "eta": 0.005,
    "k_eta_cur": {
      "144": {
        "std": 9.719678295712432,
        "val": 16.569530962414458
      },
      "18": {
        "std": 0.6039085904442749,
        "val": 4.174709665606147
      },
      "288": {
        "std": 1.5983587136517656,
        "val": 16.200779859659544
      },
      "36": {
        "std": 1.9845810127104124,
        "val": 7.357923813261706
      },
      "72": {
        "std": 5.948562996334391,
        "val": 13.38632667198111
      },
      "inf": {
        "fit_params": [
          16.180321365233006,
          64.64325505960389,
          1.0177355335996652
        ],
        "fit_std": [
          3.575574720417507,
          35.308815511662154,
          0.4372097745231542
        ],
        "std": 3.575574720417507,
        "val": 16.180321365233006
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 1.2358201886132565,
        "val": 34.14104027142971
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.436147191960259,
        "val": 38.72573728872463
      },
      "36": {
        "std": 0.0,
        "val": 17.999999999999996
      },
      "72": {
        "std": 0.7900791263550391,
        "val": 28.278036707323043
      },
      "inf": {
        "fit_params": [
          38.37131971338812,
          56.56320288631529,
          1.0114137500496154
        ],
        "fit_std": [
          0.9796387397777628,
          3.638357533274867,
          0.08024774619264835
        ],
        "std": 0.9796387397777628,
        "val": 38.37131971338812
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 1.2358201886132565,
        "val": 34.14104027142971
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.436147191960259,
        "val": 38.72573728872463
      },
      "36": {
        "std": 0.0,
        "val": 17.999999999999996
      },
      "72": {
        "std": 0.7900791263550391,
        "val": 28.278036707323043
      },
      "inf": {
        "fit_params": [
          38.37131971338812,
          56.56320288631529,
          1.0114137500496154
        ],
        "fit_std": [
          0.9796387397777628,
          3.638357533274867,
          0.08024774619264835
        ],
        "std": 0.9796387397777628,
        "val": 38.37131971338812
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.7578391770069701,
        "val": 32.153879797324784
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.0592483510847446,
        "val": 37.263908733818035
      },
      "36": {
        "std": 0.1187351283896573,
        "val": 17.692204203112468
      },
      "72": {
        "std": 0.4747328656590038,
        "val": 25.63379970641108
      },
      "inf": {
        "fit_params": [
          37.544046247285856,
          61.854921245617646,
          0.8329963436508571
        ],
        "fit_std": [
          0.693960774645024,
          3.993085083828795,
          0.04779860399418115
        ],
        "std": 0.693960774645024,
        "val": 37.544046247285856
      }
    },
    "k_p": {
      "144": {
        "std": 0.6484678386901174,
        "val": 3.2167360773502676
      },
      "18": {
        "std": 0.8850735957007158,
        "val": 2.4517406119384644
      },
      "288": {
        "std": 0.7698661465116278,
        "val": 3.124747432993425
      },
      "36": {
        "std": 2.946886038148263,
        "val": 3.468558137826902
      },
      "72": {
        "std": 8.465755899992226,
        "val": 5.551265912936503
      },
      "inf": {
        "fit_params": [
          3.2167153794137815,
          14.05165686684947,
          1.0172254480703247
        ],
        "fit_std": [
          1.4143192775924294,
          27.541986230693528,
          6.946931182476293
        ],
        "std": 1.4143192775924294,
        "val": 3.2167153794137815
      }
    },
    "nu": 0.005
  },
  "Mach5_Re500_Pm2": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.33717957409517807
    },
    "E_ratio_sat": {
      "std": 0.01,
      "val": 0.04037173477186526
    },
    "Mach": {
      "std": 0.27760731541074196,
      "val": 5.216079108616786
    },
    "Pm": 2.0,
    "Re": 500.0,
    "Rm": 1000.0,
    "eta": 0.0025,
    "k_eta_cur": {
      "144": {
        "std": 6.430269760767486,
        "val": 17.383568011486403
      },
      "18": {
        "std": 0.7119136579859198,
        "val": 4.087766232023936
      },
      "288": {
        "std": 1.7938295217362286,
        "val": 20.717270784483908
      },
      "36": {
        "std": 1.7165309870324441,
        "val": 7.332671693206421
      },
      "72": {
        "std": 3.990033896142656,
        "val": 12.355334485192108
      },
      "inf": {
        "fit_params": [
          20.769479807747775,
          84.14653052249668,
          1.0272667245150957
        ],
        "fit_std": [
          2.7394012242334935,
          32.78744014301032,
          0.26934337669089403
        ],
        "std": 2.7394012242334935,
        "val": 20.769479807747775
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 1.3521714454077505,
        "val": 42.38192547719806
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.624856564220926,
        "val": 48.71672093395634
      },
      "36": {
        "std": null,
        "val": null
      },
      "72": {
        "std": 0.6340112524260655,
        "val": 32.810758030194286
      },
      "inf": {
        "fit_params": [
          49.205695485453,
          64.89396711559053,
          0.8750284037722322
        ],
        "fit_std": [
          1.3089739565689171,
          4.53432241726434,
          0.17186919205931595
        ],
        "std": 1.3089739565689171,
        "val": 49.205695485453
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 1.1078561586157023,
        "val": 34.44011432959904
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.3483799965346277,
        "val": 39.012378267802205
      },
      "36": {
        "std": 0.0,
        "val": 17.999999999999996
      },
      "72": {
        "std": 0.7897276446008048,
        "val": 28.3361962587331
      },
      "inf": {
        "fit_params": [
          38.76703004806926,
          57.7265780605767,
          0.9980517367005951
        ],
        "fit_std": [
          0.9188687592571526,
          3.6313513928124106,
          0.07530102952634103
        ],
        "std": 0.9188687592571526,
        "val": 38.76703004806926
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.6637785708292308,
        "val": 32.3296143332673
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.102527428200331,
        "val": 37.62749506242049
      },
      "36": {
        "std": 0.12323450722307158,
        "val": 17.7015963957934
      },
      "72": {
        "std": 0.4967226326716803,
        "val": 25.69288253860886
      },
      "inf": {
        "fit_params": [
          37.82253829012515,
          62.71867219400387,
          0.8284824397278899
        ],
        "fit_std": [
          0.6977581134249289,
          4.236712271998546,
          0.04711429220287523
        ],
        "std": 0.6977581134249289,
        "val": 37.82253829012515
      }
    },
    "k_p": {
      "144": {
        "std": 0.6422316435993917,
        "val": 3.5857750762700826
      },
      "18": {
        "std": 0.8281722484776064,
        "val": 2.658891608482558
      },
      "288": {
        "std": 0.664622239474246,
        "val": 3.6929717191197446
      },
      "36": {
        "std": 2.282085540684258,
        "val": 3.5396733680371293
      },
      "72": {
        "std": 4.179703572714082,
        "val": 3.873063380080897
      },
      "inf": {
        "fit_params": [
          3.7658431850130816,
          11.180472598933843,
          0.5849653333551683
        ],
        "fit_std": [
          1.5435729140706382,
          20.45030182368094,
          1.7730976487607955
        ],
        "std": 1.5435729140706382,
        "val": 3.7658431850130816
      }
    },
    "nu": 0.005
  },
  "Mach5_Re500_Pm4": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.41978651959720953
    },
    "E_ratio_sat": {
      "std": 0.010554371906347292,
      "val": 0.0564197099403818
    },
    "Mach": {
      "std": 0.2542783969394272,
      "val": 5.127952362062034
    },
    "Pm": 4.0,
    "Re": 500.0,
    "Rm": 2000.0,
    "eta": 0.00125,
    "k_eta_cur": {
      "144": {
        "std": 4.921007005887432,
        "val": 18.347274427272247
      },
      "18": {
        "std": 0.4208651824645476,
        "val": 3.9747202310394796
      },
      "288": {
        "std": 1.63483529415676,
        "val": 24.57865672435805
      },
      "36": {
        "std": 1.613553248539712,
        "val": 7.513995980774827
      },
      "72": {
        "std": 3.6988034277091297,
        "val": 12.61948171119918
      },
      "inf": {
        "fit_params": [
          25.17350468682719,
          100.25291529274136,
          1.0491807958176544
        ],
        "fit_std": [
          2.320649908819057,
          28.7303929007084,
          0.16469001925412702
        ],
        "std": 2.320649908819057,
        "val": 25.17350468682719
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 1.6653943514494929,
        "val": 51.055142071612494
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.945189386255233,
        "val": 59.43129585847638
      },
      "36": {
        "std": null,
        "val": null
      },
      "72": {
        "std": 0.29463842565659054,
        "val": 35.52610451121662
      },
      "inf": {
        "fit_params": [
          59.723232994487866,
          78.97405338472957,
          1.1146329658329193
        ],
        "fit_std": [
          1.4626028874041375,
          3.9094168900297337,
          0.16288091118580636
        ],
        "std": 1.4626028874041375,
        "val": 59.723232994487866
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 1.1763286727128617,
        "val": 34.39197795384866
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.3347354738987565,
        "val": 38.88196349558798
      },
      "36": {
        "std": 0.0,
        "val": 17.999999999999996
      },
      "72": {
        "std": 0.8707742944483373,
        "val": 28.358077961221465
      },
      "inf": {
        "fit_params": [
          38.67859836292605,
          57.67111432700117,
          0.993354614081051
        ],
        "fit_std": [
          0.9433147829917423,
          3.756506090876412,
          0.08061809343434283
        ],
        "std": 0.9433147829917423,
        "val": 38.67859836292605
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.6941479224760072,
        "val": 32.28799301147343
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 0.9928145701931809,
        "val": 37.43144827324511
      },
      "36": {
        "std": 0.13727971001996217,
        "val": 17.681437209425514
      },
      "72": {
        "std": 0.468053256017182,
        "val": 25.66178182047433
      },
      "inf": {
        "fit_params": [
          37.64334004918202,
          62.064578818698024,
          0.8380624748421442
        ],
        "fit_std": [
          0.6570220057799026,
          3.7611361404900086,
          0.04607243002927999
        ],
        "std": 0.6570220057799026,
        "val": 37.64334004918202
      }
    },
    "k_p": {
      "144": {
        "std": 0.7139669842130998,
        "val": 3.924441066342238
      },
      "18": {
        "std": 0.5017794272272206,
        "val": 2.2932905177491265
      },
      "288": {
        "std": 0.7520778456394421,
        "val": 4.161956583941784
      },
      "36": {
        "std": 2.227134361100223,
        "val": 3.5116154359999565
      },
      "72": {
        "std": 4.537771838754728,
        "val": 4.265216568524982
      },
      "inf": {
        "fit_params": [
          4.0332019081362285,
          22.010115221014594,
          0.7366811430684393
        ],
        "fit_std": [
          1.5808013837623596,
          14.770826405578582,
          1.2351644188984612
        ],
        "std": 1.5808013837623596,
        "val": 4.0332019081362285
      }
    },
    "nu": 0.005
  },
  "Mach5_Rm3000_Pm1": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.3538882065166496
    },
    "E_ratio_sat": {
      "std": 0.01,
      "val": 0.03333670735547903
    },
    "Mach": {
      "std": 0.2288081935041288,
      "val": 5.069030446994416
    },
    "Pm": 1.0,
    "Re": 3000.0,
    "Rm": 3000.0,
    "eta": 0.00083,
    "k_eta_cur": {
      "144": {
        "std": 7.965854174551335,
        "val": 24.368733011110344
      },
      "18": {
        "std": 0.6902064978541022,
        "val": 4.331561022954165
      },
      "288": {
        "std": 12.999420914134383,
        "val": 35.96902984011256
      },
      "36": {
        "std": 1.033722030548754,
        "val": 7.672077642546135
      },
      "576": {
        "std": 3.0010054054314397,
        "val": 44.381290192820465
      },
      "72": {
        "std": 3.1903933988340363,
        "val": 13.773369496755754
      },
      "inf": {
        "fit_params": [
          45.55858986067874,
          199.98684180775402,
          0.9897764004070223
        ],
        "fit_std": [
          4.554515403826499,
          60.45378884667983,
          0.13583828882726862
        ],
        "std": 4.554515403826499,
        "val": 45.55858986067874
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.6681881056702415,
        "val": 68.47293485551577
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 2.237441771087456,
        "val": 102.88894076299732
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 3.296203719803471,
        "val": 129.37571156054614
      },
      "72": {
        "std": null,
        "val": null
      },
      "inf": {
        "fit_params": [
          131.12078074758298,
          190.6046374927024,
          1.082735014246689
        ],
        "fit_std": [
          2.37450932909116,
          9.175965100972835,
          0.0855901994973835
        ],
        "std": 2.37450932909116,
        "val": 131.12078074758298
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.6681881056702415,
        "val": 68.47293485551577
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 2.237441771087456,
        "val": 102.88894076299732
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 3.296203719803471,
        "val": 129.37571156054614
      },
      "72": {
        "std": null,
        "val": null
      },
      "inf": {
        "fit_params": [
          131.12078074758298,
          190.6046374927024,
          1.082735014246689
        ],
        "fit_std": [
          2.37450932909116,
          9.175965100972835,
          0.0855901994973835
        ],
        "std": 2.37450932909116,
        "val": 131.12078074758298
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.648545859835248,
        "val": 63.36256132566
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.5657548098889176,
        "val": 90.3814219277136
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 1.9379763153956808,
        "val": 101.20711809920795
      },
      "72": {
        "std": 0.0,
        "val": 36.0
      },
      "inf": {
        "fit_params": [
          101.49438550795334,
          146.65350479344778,
          1.1603030199581166
        ],
        "fit_std": [
          1.2180506601031056,
          3.9279089558917373,
          0.025701417110428008
        ],
        "std": 1.2180506601031056,
        "val": 101.49438550795334
      }
    },
    "k_p": {
      "144": {
        "std": 4.959518674526602,
        "val": 4.973148858706449
      },
      "18": {
        "std": 1.0189258567113801,
        "val": 2.816554994945476
      },
      "288": {
        "std": 1.2281324872560244,
        "val": 4.850965454490974
      },
      "36": {
        "std": 1.6061414384031873,
        "val": 3.4961549502911926
      },
      "576": {
        "std": 1.2686660754190673,
        "val": 4.73793644315303
      },
      "72": {
        "std": 4.335330115936661,
        "val": 4.527730309981558
      },
      "inf": {
        "fit_params": [
          4.540459263893681,
          19.998384626771,
          0.6744164517809117
        ],
        "fit_std": [
          2.2407686748102846,
          18.09835247324941,
          1.5564779471328145
        ],
        "std": 2.2407686748102846,
        "val": 4.540459263893681
      }
    },
    "nu": 0.00083
  },
  "Mach5_Rm3000_Pm10": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.4954094830999929
    },
    "E_ratio_sat": {
      "std": 0.03705091594842901,
      "val": 0.113324592721313
    },
    "Mach": {
      "std": 0.29943952512542704,
      "val": 5.084023234621019
    },
    "Pm": 10.0,
    "Re": 300.0,
    "Rm": 3000.0,
    "eta": 0.00083,
    "k_eta_cur": {
      "144": {
        "std": 1.2386549485395963,
        "val": 16.893261947162866
      },
      "18": {
        "std": 0.6202703952529371,
        "val": 4.049940804877659
      },
      "288": {
        "std": 1.8079597731134347,
        "val": 24.439005469165775
      },
      "36": {
        "std": 1.262662258252635,
        "val": 7.210552775037602
      },
      "72": {
        "std": 2.8382188493128555,
        "val": 11.911479593184788
      },
      "inf": {
        "fit_params": [
          25.098700578004028,
          120.02127201201529,
          0.9450851297104973
        ],
        "fit_std": [
          1.5959543329308155,
          26.470611125286837,
          0.11142603672360406
        ],
        "std": 1.5959543329308155,
        "val": 25.098700578004028
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 1.797282359180438,
        "val": 48.39476303317992
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 3.1190233858230356,
        "val": 55.329902353355074
      },
      "36": {
        "std": null,
        "val": null
      },
      "72": {
        "std": 0.3231447485199488,
        "val": 35.42595581918957
      },
      "inf": {
        "fit_params": [
          55.03163111169554,
          69.76903204432308,
          1.009071826209954
        ],
        "fit_std": [
          2.0896184698366147,
          5.651611195020238,
          0.22530647807926293
        ],
        "std": 2.0896184698366147,
        "val": 55.03163111169554
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.9901807155741412,
        "val": 25.331372550372425
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.1925301955343433,
        "val": 27.825697891713315
      },
      "36": {
        "std": 0.3179990042609103,
        "val": 16.8785605054074
      },
      "72": {
        "std": 0.7025684139914918,
        "val": 22.031259124857453
      },
      "inf": {
        "fit_params": [
          27.815134825475702,
          39.55547264429685,
          0.7116330175527406
        ],
        "fit_std": [
          0.879161704979046,
          3.9599912089066143,
          0.11213921350324825
        ],
        "std": 0.879161704979046,
        "val": 27.815134825475702
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.5770584777219704,
        "val": 24.4654697913134
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 0.9141946265132224,
        "val": 26.939055390295756
      },
      "36": {
        "std": 0.23718460847935277,
        "val": 15.764856297618795
      },
      "72": {
        "std": 0.49154259688537466,
        "val": 20.620789743274987
      },
      "inf": {
        "fit_params": [
          26.960559227120918,
          43.10285316887294,
          0.7191240294325902
        ],
        "fit_std": [
          0.6268349872226285,
          3.5259809814007155,
          0.0765527244033835
        ],
        "std": 0.6268349872226285,
        "val": 26.960559227120918
      }
    },
    "k_p": {
      "144": {
        "std": 0.7347362035704741,
        "val": 4.315584786385042
      },
      "18": {
        "std": 0.8853514157619933,
        "val": 2.4455885391406027
      },
      "288": {
        "std": 1.2434697501698986,
        "val": 4.921281677573547
      },
      "36": {
        "std": 0.7464388721848596,
        "val": 3.2474170637498325
      },
      "72": {
        "std": 0.6723076467803577,
        "val": 3.6516768623989955
      },
      "inf": {
        "fit_params": [
          4.724307043101295,
          31.101556088948932,
          0.5218206008065728
        ],
        "fit_std": [
          0.9209622731062471,
          34.95190861659384,
          0.5145414703299037
        ],
        "std": 0.9209622731062471,
        "val": 4.724307043101295
      }
    },
    "nu": 0.0083
  },
  "Mach5_Rm3000_Pm125": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.7629347919127466
    },
    "E_ratio_sat": {
      "std": 0.09271349700751164,
      "val": 0.37863838222956536
    },
    "Mach": {
      "std": 0.32087431031376146,
      "val": 4.943931910570266
    },
    "Pm": 125.0,
    "Re": 24.0,
    "Rm": 3000.0,
    "eta": 0.00083,
    "k_eta_cur": {
      "144": {
        "std": 0.864812574817934,
        "val": 11.826408216382939
      },
      "18": {
        "std": 0.6264509291572216,
        "val": 3.7756507521616025
      },
      "288": {
        "std": 1.0728737827804649,
        "val": 14.941431531286891
      },
      "36": {
        "std": 0.45938798519131896,
        "val": 5.16274371699282
      },
      "576": {
        "std": 1.6619634453616658,
        "val": 18.314775176492958
      },
      "72": {
        "std": 0.576637110190913,
        "val": 8.253289285397425
      },
      "inf": {
        "fit_params": [
          18.655836971504016,
          143.74226679338872,
          0.7897972002951885
        ],
        "fit_std": [
          0.9891556104087406,
          33.08125830928541,
          0.09210042936270992
        ],
        "std": 0.9891556104087406,
        "val": 18.655836971504016
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.8806311589339205,
        "val": 20.56124039031832
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.1839195815925323,
        "val": 22.69638959086934
      },
      "36": {
        "std": 0.4629977949502046,
        "val": 16.635920056113143
      },
      "576": {
        "std": 1.2862759468492135,
        "val": 23.873467635928904
      },
      "72": {
        "std": 0.7331384910899321,
        "val": 18.542971536867306
      },
      "inf": {
        "fit_params": [
          23.873467635928904,
          18,
          NaN
        ],
        "fit_std": [
          1.2862759468492135,
          NaN,
          NaN
        ],
        "std": 1.2862759468492135,
        "val": 23.873467635928904
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.17292962806592993,
        "val": 5.214986952922466
      },
      "18": {
        "std": 0.12844729505423175,
        "val": 4.630116558553754
      },
      "288": {
        "std": 0.19094171724379877,
        "val": 5.235062013882382
      },
      "36": {
        "std": 0.16673860572263097,
        "val": 4.972992778074934
      },
      "576": {
        "std": 0.190542442368536,
        "val": 5.232216722493399
      },
      "72": {
        "std": 0.172543962429397,
        "val": 5.159971213488139
      },
      "inf": {
        "fit_params": [
          5.232216722493399,
          18,
          NaN
        ],
        "fit_std": [
          0.190542442368536,
          NaN,
          NaN
        ],
        "std": 0.190542442368536,
        "val": 5.232216722493399
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.14648983508958915,
        "val": 5.022580916035115
      },
      "18": {
        "std": 0.0968515531719442,
        "val": 4.489254578834771
      },
      "288": {
        "std": 0.15380430738779316,
        "val": 5.029311147407479
      },
      "36": {
        "std": 0.13263751360876308,
        "val": 4.870510293792528
      },
      "576": {
        "std": 0.16042046169784582,
        "val": 5.037332855529539
      },
      "72": {
        "std": 0.14399009564980494,
        "val": 5.010918109224752
      },
      "inf": {
        "fit_params": [
          5.037332855529539,
          18,
          NaN
        ],
        "fit_std": [
          0.16042046169784582,
          NaN,
          NaN
        ],
        "std": 0.16042046169784582,
        "val": 5.037332855529539
      }
    },
    "k_p": {
      "144": {
        "std": 1.0056155712925925,
        "val": 5.218219906908273
      },
      "18": {
        "std": 0.9531453913272686,
        "val": 2.5177716661876954
      },
      "288": {
        "std": 1.317621586427596,
        "val": 6.4373089188498875
      },
      "36": {
        "std": 0.5603734216634817,
        "val": 3.1884462435677214
      },
      "576": {
        "std": 1.5001634276820386,
        "val": 7.119796415838316
      },
      "72": {
        "std": 0.624837687301639,
        "val": 4.271638517393562
      },
      "inf": {
        "fit_params": [
          8.141656149275168,
          134.37088605208635,
          0.5256305091081491
        ],
        "fit_std": [
          1.0659886447680935,
          169.0104461685634,
          0.25445701383222474
        ],
        "std": 1.0659886447680935,
        "val": 8.141656149275168
      }
    },
    "nu": 0.10375
  },
  "Mach5_Rm3000_Pm2": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.3652430096117214
    },
    "E_ratio_sat": {
      "std": 0.01112228856582348,
      "val": 0.051117098658973105
    },
    "Mach": {
      "std": 0.26323444719367683,
      "val": 5.098924153105458
    },
    "Pm": 2.0,
    "Re": 1500.0,
    "Rm": 3000.0,
    "eta": 0.00083,
    "k_eta_cur": {
      "144": {
        "std": 6.499647896524668,
        "val": 22.266781842685333
      },
      "18": {
        "std": 0.47488346229345074,
        "val": 4.045170405298821
      },
      "288": {
        "std": 2.6963347534882303,
        "val": 30.594284004970692
      },
      "36": {
        "std": 1.2349030713701479,
        "val": 7.584824823763134
      },
      "576": {
        "std": 2.826695685189423,
        "val": 39.7422748904599
      },
      "72": {
        "std": 3.507117503375629,
        "val": 13.793580253609283
      },
      "inf": {
        "fit_params": [
          40.75634528418118,
          199.8330705198153,
          0.9619244644327954
        ],
        "fit_std": [
          2.866611151061568,
          45.102937845987654,
          0.08709403308815444
        ],
        "std": 2.866611151061568,
        "val": 40.75634528418118
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.9922499139186988,
        "val": 65.93572288993055
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 2.5169025771947053,
        "val": 90.43051589435143
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 2.8261612350529974,
        "val": 107.4256357770976
      },
      "72": {
        "std": null,
        "val": null
      },
      "inf": {
        "fit_params": [
          108.48492366678613,
          154.40760125085336,
          0.9716136629819911
        ],
        "fit_std": [
          2.2903687403048494,
          8.00562467377763,
          0.12711996945538048
        ],
        "std": 2.2903687403048494,
        "val": 108.48492366678613
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 1.3360889782421985,
        "val": 57.6232428580311
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 2.1613196978879463,
        "val": 73.6242367119437
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 2.414201168295681,
        "val": 85.62665095299751
      },
      "72": {
        "std": 0.16100161074103692,
        "val": 35.827836041290006
      },
      "inf": {
        "fit_params": [
          85.47996098145258,
          132.71791834655474,
          0.9958523199162981
        ],
        "fit_std": [
          1.6973625246925088,
          7.334301156188604,
          0.055234730563842635
        ],
        "std": 1.6973625246925088,
        "val": 85.47996098145258
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.8625090129995586,
        "val": 51.344236813371815
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.4536003148314713,
        "val": 66.70017364592852
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 1.8486535049205626,
        "val": 79.49513839042537
      },
      "72": {
        "std": 0.2223972534703472,
        "val": 34.380413211387406
      },
      "inf": {
        "fit_params": [
          80.77352315891774,
          143.61925922704467,
          0.8550379844782376
        ],
        "fit_std": [
          1.2471627182285006,
          8.043965399626254,
          0.03812522899448701
        ],
        "std": 1.2471627182285006,
        "val": 80.77352315891774
      }
    },
    "k_p": {
      "144": {
        "std": 3.556768531784845,
        "val": 4.403865119998664
      },
      "18": {
        "std": 0.5217400384442267,
        "val": 2.4838332692507943
      },
      "288": {
        "std": 1.0729917541616965,
        "val": 4.595289031983052
      },
      "36": {
        "std": 1.878198206637115,
        "val": 3.654789990566005
      },
      "576": {
        "std": 1.1434667627461492,
        "val": 4.521101745800894
      },
      "72": {
        "std": 3.2959290145608207,
        "val": 4.173359620781171
      },
      "inf": {
        "fit_params": [
          4.378139430040791,
          21.6167863109426,
          0.7810903591042524
        ],
        "fit_std": [
          1.8017944387258573,
          13.06374517085906,
          1.5744414121116128
        ],
        "std": 1.8017944387258573,
        "val": 4.378139430040791
      }
    },
    "nu": 0.00166
  },
  "Mach5_Rm3000_Pm25": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.5674883968763467
    },
    "E_ratio_sat": {
      "std": 0.014207539546516245,
      "val": 0.13155706474470044
    },
    "Mach": {
      "std": 0.2956860538520808,
      "val": 5.022532610511927
    },
    "Pm": 25.0,
    "Re": 120.0,
    "Rm": 3000.0,
    "eta": 0.00083,
    "k_eta_cur": {
      "144": {
        "std": 1.0059222617591959,
        "val": 15.255330235669957
      },
      "18": {
        "std": 0.5967124117184666,
        "val": 3.9032625432049946
      },
      "288": {
        "std": 1.446002607571485,
        "val": 20.67578021775317
      },
      "36": {
        "std": 0.6550398334192477,
        "val": 6.344701528397973
      },
      "576": {
        "std": 1.817026908231861,
        "val": 24.812678761006072
      },
      "72": {
        "std": 1.0172775142944923,
        "val": 10.301703019992356
      },
      "inf": {
        "fit_params": [
          25.345759893221068,
          156.95445359021048,
          0.8384235176320852
        ],
        "fit_std": [
          1.1935726350323728,
          29.241802320436168,
          0.08065922667769349
        ],
        "std": 1.1935726350323728,
        "val": 25.345759893221068
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 1.4535422145547752,
        "val": 34.34585562137881
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.7773522711482916,
        "val": 38.0551433641994
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 2.2540506937501257,
        "val": 41.10275686436551
      },
      "72": {
        "std": 0.9434120533492784,
        "val": 30.647627061516918
      },
      "inf": {
        "fit_params": [
          41.10275686436551,
          18,
          NaN
        ],
        "fit_std": [
          2.2540506937501257,
          NaN,
          NaN
        ],
        "std": 2.2540506937501257,
        "val": 41.10275686436551
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.5131396197722496,
        "val": 14.153344208856755
      },
      "18": {
        "std": 0.07955346863027705,
        "val": 8.95387947561396
      },
      "288": {
        "std": 0.5852584026288663,
        "val": 14.843450993260834
      },
      "36": {
        "std": 0.37781371455453633,
        "val": 11.63329208771751
      },
      "576": {
        "std": 0.6383114642283509,
        "val": 15.176611379187769
      },
      "72": {
        "std": 0.37300041992741023,
        "val": 13.110956914994444
      },
      "inf": {
        "fit_params": [
          15.00364226685767,
          20.74809126549674,
          0.608126591813465
        ],
        "fit_std": [
          0.4579126505671488,
          1.6411031799294324,
          0.06797202727895346
        ],
        "std": 0.4579126505671488,
        "val": 15.00364226685767
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.5171185885872429,
        "val": 13.849686277165398
      },
      "18": {
        "std": 0.12448060657525341,
        "val": 8.606228207628478
      },
      "288": {
        "std": 0.561797560802733,
        "val": 14.316758155163697
      },
      "36": {
        "std": 0.24880121547916473,
        "val": 11.05846551288708
      },
      "576": {
        "std": 0.5082477153698552,
        "val": 14.425349544138678
      },
      "72": {
        "std": 0.3060795290362159,
        "val": 12.916236665648704
      },
      "inf": {
        "fit_params": [
          14.288332957559268,
          20.255633189470963,
          0.6826237884838824
        ],
        "fit_std": [
          0.39639613303147436,
          1.248440726945232,
          0.06521317655683019
        ],
        "std": 0.39639613303147436,
        "val": 14.288332957559268
      }
    },
    "k_p": {
      "144": {
        "std": 0.9933108103581918,
        "val": 4.590373051707274
      },
      "18": {
        "std": 0.9705097607230855,
        "val": 2.550510733149699
      },
      "288": {
        "std": 1.2874018028635,
        "val": 5.9878263786808095
      },
      "36": {
        "std": 0.6159589130626398,
        "val": 3.17160971459727
      },
      "576": {
        "std": 1.227137219166677,
        "val": 6.1280611963255645
      },
      "72": {
        "std": 0.5982314378327046,
        "val": 3.7478012777743075
      },
      "inf": {
        "fit_params": [
          6.541124193117136,
          84.25340106682184,
          0.46799740196926254
        ],
        "fit_std": [
          0.9885267375962108,
          112.37474195596971,
          0.3082613753992423
        ],
        "std": 0.9885267375962108,
        "val": 6.541124193117136
      }
    },
    "nu": 0.02075
  },
  "Mach5_Rm3000_Pm250": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.7201158159703049
    },
    "E_ratio_sat": {
      "std": 0.05994676837506296,
      "val": 0.4214045331426544
    },
    "Mach": {
      "std": 0.32093809795387074,
      "val": 4.763949944155748
    },
    "Pm": 250.0,
    "Re": 12.0,
    "Rm": 3000.0,
    "eta": 0.00083,
    "k_eta_cur": {
      "144": {
        "std": 0.8352315513915237,
        "val": 10.812083174506524
      },
      "18": {
        "std": 0.3446750087757481,
        "val": 3.367026937406159
      },
      "288": {
        "std": 1.2139994198063964,
        "val": 14.120813725063226
      },
      "36": {
        "std": 0.37963299252898713,
        "val": 4.75591214410325
      },
      "576": {
        "std": 1.5248019693660615,
        "val": 16.484954908374906
      },
      "72": {
        "std": 0.5172351354594059,
        "val": 7.688119093219404
      },
      "inf": {
        "fit_params": [
          16.782961650319283,
          137.4400461343324,
          0.7912713568382986
        ],
        "fit_std": [
          0.9057682923848834,
          30.68279139146896,
          0.08184768983104312
        ],
        "std": 0.9057682923848834,
        "val": 16.782961650319283
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 0.6130221511140574,
        "val": 17.50557870978681
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 0.7950864626545437,
        "val": 19.209051884134766
      },
      "36": {
        "std": 0.5081115860055688,
        "val": 14.40343578279258
      },
      "576": {
        "std": 0.8494478779048308,
        "val": 20.066711062155242
      },
      "72": {
        "std": 0.5139680519896056,
        "val": 15.501122611783337
      },
      "inf": {
        "fit_params": [
          20.066711062155242,
          18,
          NaN
        ],
        "fit_std": [
          0.8494478779048308,
          NaN,
          NaN
        ],
        "std": 0.8494478779048308,
        "val": 20.066711062155242
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.12979451810315154,
        "val": 3.4781577989921213
      },
      "18": {
        "std": 0.1161998653026034,
        "val": 3.267897975853596
      },
      "288": {
        "std": 0.1296316870111863,
        "val": 3.4750911757246272
      },
      "36": {
        "std": 0.11821711659382751,
        "val": 3.448801180761771
      },
      "576": {
        "std": 0.12726503424750316,
        "val": 3.461474013456759
      },
      "72": {
        "std": 0.12388289399092081,
        "val": 3.473409396529894
      },
      "inf": {
        "fit_params": [
          3.461474013456759,
          18,
          NaN
        ],
        "fit_std": [
          0.12726503424750316,
          NaN,
          NaN
        ],
        "std": 0.12726503424750316,
        "val": 3.461474013456759
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.09999904816827854,
        "val": 3.403772163907434
      },
      "18": {
        "std": 0.07687227607880238,
        "val": 3.24832968843485
      },
      "288": {
        "std": 0.10059270054663254,
        "val": 3.4006994898442917
      },
      "36": {
        "std": 0.09004250009971049,
        "val": 3.3815900629246087
      },
      "576": {
        "std": 0.09630618502965964,
        "val": 3.3900768784152304
      },
      "72": {
        "std": 0.09688351770967583,
        "val": 3.4011228282917374
      },
      "inf": {
        "fit_params": [
          3.3900768784152304,
          18,
          NaN
        ],
        "fit_std": [
          0.09630618502965964,
          NaN,
          NaN
        ],
        "std": 0.09630618502965964,
        "val": 3.3900768784152304
      }
    },
    "k_p": {
      "144": {
        "std": 1.064813756531685,
        "val": 5.51355343351757
      },
      "18": {
        "std": 0.368646623913373,
        "val": 2.247670688604959
      },
      "288": {
        "std": 0.9959481667422877,
        "val": 7.464595009384746
      },
      "36": {
        "std": 0.447388035473948,
        "val": 3.164871826932491
      },
      "576": {
        "std": 0.9823685112697232,
        "val": 7.890174048494644
      },
      "72": {
        "std": 0.5410512031097265,
        "val": 4.164320958355885
      },
      "inf": {
        "fit_params": [
          8.336342794633445,
          112.4575266282994,
          0.6405700799087046
        ],
        "fit_std": [
          0.7689406869014954,
          54.60908854134459,
          0.1515300924856082
        ],
        "std": 0.7689406869014954,
        "val": 8.336342794633445
      }
    },
    "nu": 0.2075
  },
  "Mach5_Rm3000_Pm5": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.4447703130771523
    },
    "E_ratio_sat": {
      "std": 0.012265648077583883,
      "val": 0.07176740159060767
    },
    "Mach": {
      "std": 0.2230389962686688,
      "val": 4.977897105718491
    },
    "Pm": 5.0,
    "Re": 600.0,
    "Rm": 3000.0,
    "eta": 0.00083,
    "k_eta_cur": {
      "144": {
        "std": 5.075452950004334,
        "val": 19.326357035809895
      },
      "18": {
        "std": 0.5583816581524722,
        "val": 4.084324396861986
      },
      "288": {
        "std": 1.7531447278951762,
        "val": 26.595497178073458
      },
      "36": {
        "std": 1.4808734641915866,
        "val": 7.52889998762888
      },
      "576": {
        "std": 2.786518702365191,
        "val": 33.39449940143165
      },
      "72": {
        "std": 3.846727240835765,
        "val": 13.182415460298982
      },
      "inf": {
        "fit_params": [
          33.6953709125677,
          173.51090596791735,
          0.9282781581003801
        ],
        "fit_std": [
          2.6125167779728167,
          40.70484021376055,
          0.09115705967620426
        ],
        "std": 2.6125167779728167,
        "val": 33.6953709125677
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 1.5474584818614003,
        "val": 57.36668806118415
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 2.329084941706785,
        "val": 68.93540647272157
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 3.0709213725235096,
        "val": 78.43223137757907
      },
      "72": {
        "std": 0.05320032748102344,
        "val": 35.98847614330054
      },
      "inf": {
        "fit_params": [
          77.10928359057482,
          112.22845514377045,
          1.0444686588774375
        ],
        "fit_std": [
          2.0143172992192455,
          7.114451897946601,
          0.08093698595020007
        ],
        "std": 2.0143172992192455,
        "val": 77.10928359057482
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 1.1787684744462892,
        "val": 36.934847892822205
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.5375865923287422,
        "val": 42.429802664335575
      },
      "36": {
        "std": null,
        "val": null
      },
      "576": {
        "std": 2.022442112539081,
        "val": 46.47474213104139
      },
      "72": {
        "std": 0.6924442491726521,
        "val": 29.468716549837985
      },
      "inf": {
        "fit_params": [
          46.52849518703788,
          71.2793347915025,
          0.6451645023705376
        ],
        "fit_std": [
          1.490736708205169,
          8.374776230705727,
          0.11745844990509484
        ],
        "std": 1.490736708205169,
        "val": 46.52849518703788
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.7635006458619431,
        "val": 34.54427283083516
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 0.9469783253359116,
        "val": 40.6877673076203
      },
      "36": {
        "std": 0.03719600253807115,
        "val": 17.979867118085064
      },
      "576": {
        "std": 1.3367091036336805,
        "val": 42.42520203398744
      },
      "72": {
        "std": 0.41721771566942384,
        "val": 26.875558205092744
      },
      "inf": {
        "fit_params": [
          43.8562071044313,
          79.43124410644685,
          0.8059432572178307
        ],
        "fit_std": [
          0.8063851494454517,
          4.623889151231343,
          0.03160219499220043
        ],
        "std": 0.8063851494454517,
        "val": 43.8562071044313
      }
    },
    "k_p": {
      "144": {
        "std": 0.7145061899134583,
        "val": 4.1535396929226645
      },
      "18": {
        "std": 0.8573546267543556,
        "val": 2.4799864024074116
      },
      "288": {
        "std": 1.0426089750322862,
        "val": 4.43538701948219
      },
      "36": {
        "std": 1.4691325938936017,
        "val": 3.2643475701436273
      },
      "576": {
        "std": 0.9052511730129754,
        "val": 4.409904715308709
      },
      "72": {
        "std": 1.592999747958604,
        "val": 4.401741775889813
      },
      "inf": {
        "fit_params": [
          4.196495445530461,
          20.58480174639784,
          0.6170973931434023
        ],
        "fit_std": [
          1.4981577827968942,
          18.261678918370375,
          0.8249645779981691
        ],
        "std": 1.4981577827968942,
        "val": 4.196495445530461
      }
    },
    "nu": 0.00415
  },
  "Mach5_Rm3000_Pm50": {
    "E_growth_rate": {
      "std": 0.01,
      "val": 0.7203596437680224
    },
    "E_ratio_sat": {
      "std": 0.03384670844972029,
      "val": 0.24831017902297567
    },
    "Mach": {
      "std": 0.3197875766553285,
      "val": 4.935025932058223
    },
    "Pm": 50.0,
    "Re": 60.0,
    "Rm": 3000.0,
    "eta": 0.00083,
    "k_eta_cur": {
      "144": {
        "std": 1.1332409615534882,
        "val": 13.670962882483975
      },
      "18": {
        "std": 0.6779846204528548,
        "val": 3.9052782058285462
      },
      "288": {
        "std": 1.6378272427152487,
        "val": 18.202724724024105
      },
      "36": {
        "std": 1.1399732501102582,
        "val": 6.231102149099584
      },
      "576": {
        "std": 1.765795978113655,
        "val": 21.920095112443853
      },
      "72": {
        "std": 0.7173573727433042,
        "val": 9.139052504717766
      },
      "inf": {
        "fit_params": [
          22.703026033276807,
          159.8115917821037,
          0.7935304642556499
        ],
        "fit_std": [
          1.2625679148289233,
          36.8816985507932,
          0.10197881010742495
        ],
        "std": 1.2625679148289233,
        "val": 22.703026033276807
      }
    },
    "k_eta_mag": {
      "144": {
        "std": 1.2698780793366415,
        "val": 26.771509783703486
      },
      "18": {
        "std": null,
        "val": null
      },
      "288": {
        "std": 1.6196434688609922,
        "val": 29.264623747707724
      },
      "36": {
        "std": 0.0,
        "val": 17.999999999999996
      },
      "576": {
        "std": 2.088426323478633,
        "val": 31.090939750867452
      },
      "72": {
        "std": 1.108930409090589,
        "val": 24.591314394838886
      },
      "inf": {
        "fit_params": [
          30.216170346564766,
          41.28044045475426,
          0.7243310324292294
        ],
        "fit_std": [
          1.362550767374248,
          4.650550885350048,
          0.13144120409002863
        ],
        "std": 1.362550767374248,
        "val": 30.216170346564766
      }
    },
    "k_nu_kin": {
      "144": {
        "std": 0.39477174392041225,
        "val": 9.08600895576915
      },
      "18": {
        "std": 0.22529805055739396,
        "val": 7.154939908338578
      },
      "288": {
        "std": 0.42530275504035747,
        "val": 9.244290987344485
      },
      "36": {
        "std": 0.2871072796532599,
        "val": 8.07098839577768
      },
      "576": {
        "std": 0.4612106954923629,
        "val": 9.29492624666433
      },
      "72": {
        "std": 0.3050719548757832,
        "val": 8.734996133046957
      },
      "inf": {
        "fit_params": [
          9.29492624666433,
          18,
          NaN
        ],
        "fit_std": [
          0.4612106954923629,
          NaN,
          NaN
        ],
        "std": 0.4612106954923629,
        "val": 9.29492624666433
      }
    },
    "k_nu_vel": {
      "144": {
        "std": 0.30578623905086505,
        "val": 8.885992467725961
      },
      "18": {
        "std": 0.16049242976462566,
        "val": 6.745189372496318
      },
      "288": {
        "std": 0.3231820616414392,
        "val": 8.95899062899442
      },
      "36": {
        "std": 0.22613187531804096,
        "val": 7.936109308643035
      },
      "576": {
        "std": 0.3346185854106824,
        "val": 8.956873129758119
      },
      "72": {
        "std": 0.27675218748292174,
        "val": 8.660458989563407
      },
      "inf": {
        "fit_params": [
          8.956873129758119,
          18,
          NaN
        ],
        "fit_std": [
          0.3346185854106824,
          NaN,
          NaN
        ],
        "std": 0.3346185854106824,
        "val": 8.956873129758119
      }
    },
    "k_p": {
      "144": {
        "std": 1.004171914882259,
        "val": 4.817912990206836
      },
      "18": {
        "std": 0.8728395879654809,
        "val": 2.509394620024812
      },
      "288": {
        "std": 1.2998578528500082,
        "val": 5.63581778728368
      },
      "36": {
        "std": 0.5420043125078846,
        "val": 3.3932435170816273
      },
      "576": {
        "std": 1.1340585180336353,
        "val": 6.189920270358509
      },
      "72": {
        "std": 0.6614083614147308,
        "val": 3.9746638358855058
      },
      "inf": {
        "fit_params": [
          6.563837343053788,
          75.7222663467908,
          0.45163811621250716
        ],
        "fit_std": [
          0.9497712950982334,
          99.41252270756075,
          0.2953807637468203
        ],
        "std": 0.9497712950982334,
        "val": 6.563837343053788
      }
    },
    "nu": 0.0415
  }
}
